Dynamic Simplex: Balancing Safety and Performance in Autonomous Cyber Physical Systems

Learning Enabled Components (LEC) have greatly assisted cyber-physical systems in achieving higher levels of autonomy. However, LEC's susceptibility to dynamic and uncertain operating conditions is a critical challenge for the safety of these systems. Redundant controller architectures have been widely adopted for safety assurance in such contexts. These architectures augment LEC "performant" controllers that are difficult to verify with "safety" controllers and the decision logic to switch between them. While these architectures ensure safety, we point out two limitations. First, they are trained offline to learn a conservative policy of always selecting a controller that maintains the system's safety, which limits the system's adaptability to dynamic and non-stationary environments. Second, they do not support reverse switching from the safety controller to the performant controller, even when the threat to safety is no longer present. To address these limitations, we propose a dynamic simplex strategy with an online controller switching logic that allows two-way switching. We consider switching as a sequential decision-making problem and model it as a semi-Markov decision process. We leverage a combination of a myopic selector using surrogate models (for the forward switch) and a non-myopic planner (for the reverse switch) to balance safety and performance. We evaluate this approach using an autonomous vehicle case study in the CARLA simulator using different driving conditions, locations, and component failures. We show that the proposed approach results in fewer collisions and higher performance than state-of-the-art alternatives.

==> ablation/myopic/Track1_safe.txt <==
1.0
1.0
0.59489
1.0
1.0
1.0
1.0
1.0
1.0
0.75
0.75
1.0
0.75
1.0
1.0
0.75
1.0
0.75
0.75
0.75
1.0
1.0
1.0
0.75
0.50481
1.0
1.0
0.75
1.0
1.0


==> ablation/myopic/Track1_time.txt <==
113.05000168457627
126.20000188052654
110.4000016450882
111.30000165849924
112.40000167489052
92.00000137090683
153.300002284348
115.00000171363354
150.75000224635005
152.45000227168202
108.35000161454082
107.40000160038471
104.50000155717134
93.85000139847398
108.90000162273645
113.2500016875565
149.65000222995877
152.9500022791326
150.85000224784017
160.4500023908913
91.45000136271119
107.95000160858035
152.80000227689743
150.90000224858522
91.90000136941671
152.0000022649765
92.35000137612224
199.75000297650695


==> ablation/myopic/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> ablation/myopic/Track2_time.txt <==
102.55000152811408
108.45000161603093
107.0500015951693
106.50000158697367
100.95000150427222
106.90000159293413
105.45000157132745
113.65000169351697
102.70000153034925
109.70000163465738
105.05000156536698
106.95000159367919
108.15000161156058
106.65000158920884
104.60000155866146
112.10000167042017
106.20000158250332
106.95000159367919
107.80000160634518
105.7500015757978
101.20000150799751
104.15000155195594
102.55000152811408
107.75000160560012
103.40000154078007
110.50000164657831
102.55000152811408
109.25000162795186
101.65000151470304
108.45000161603093


==> ablation/myopic/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.551015
1.0
0.75
0.75
1.0
0.551355
1.0
0.75
0.75
1.0
0.75
1.0
0.75
1.0
0.5
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
0.75


==> ablation/myopic/Track3_time.txt <==
427.80000637471676
334.35000498220325
385.3000057414174
329.00000490248203
381.30000568181276
317.40000472962856
380.60000567138195
437.25000651553273
330.15000491961837
380.60000567138195
430.45000641420484
310.00000461935997
343.05000511184335
484.45000721886754
516.0500076897442
432.00000643730164
381.45000568404794
470.9000070169568
331.55000494048
513.0000076442957
478.800007134676
427.55000637099147
469.05000698938966
380.10000566393137
470.50000701099634
322.30000480264425
513.9500076584518
430.3500064127147


==> ablation/myopic/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> ablation/myopic/Track4_time.txt <==
119.50000178068876
118.70000176876783
118.70000176876783
119.65000178292394
119.65000178292394
118.20000176131725
118.5000017657876
121.05000180378556
118.70000176876783
95.30000142008066
119.700001783669
120.20000179111958
119.65000178292394
92.65000138059258
118.5000017657876
117.9000017568469
119.25000177696347
117.9000017568469
112.20000167191029
112.20000167191029
117.85000175610185
118.85000177100301
118.95000177249312
118.20000176131725
120.75000179931521
111.25000165775418
120.35000179335475
119.15000177547336
119.15000177547336
112.20000167191029


==> ablation/nonmyopic/Track1_safe.txt <==
0.65211
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> ablation/nonmyopic/Track1_time.txt <==
160.25000238791108
153.50000228732824
151.4000022560358
153.5500022880733
151.80000226199627
160.30000238865614
151.80000226199627
151.00000225007534
141.45000210776925
110.05000163987279
152.65000227466226
102.6500015296042
151.25000225380063
107.55000160261989
151.7500022612512
90.00000134110451
151.4000022560358
111.05000165477395
103.0000015348196
151.85000226274133
91.75000136718154
108.75000162050128
102.25000152364373
151.85000226274133
89.75000133737922
98.0000014603138
151.4000022560358
145.00000216066837
160.30000238865614


==> ablation/nonmyopic/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> ablation/nonmyopic/Track2_time.txt <==
163.00000242888927
103.05000153556466
110.45000164583325
109.00000162422657
109.8000016361475
105.90000157803297
109.30000162869692
101.20000150799751
110.65000164881349
101.75000151619315
109.2000016272068
109.05000162497163
110.1500016413629
102.6500015296042
111.55000166222453
109.25000162795186
101.50000151246786
104.10000155121088
109.35000162944198
105.90000157803297
109.30000162869692
101.20000150799751
110.65000164881349
101.75000151619315
109.2000016272068
109.05000162497163
110.1500016413629
102.6500015296042
111.55000166222453
109.25000162795186

==> ablation/nonmyopic/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.5530649999999999
1.0
0.5
0.75
0.75
0.551355
1.0
1.0
0.5
1.0
0.551015
1.0
1.0
1.0
0.75
0.75
1.0
1.0
0.5830500000000001
0.75
0.75
1.0
1.0
1.0
0.75


==> ablation/nonmyopic/Track3_time.txt <==
346.200005158782
315.5500047020614
326.8000048696995
323.85000482574105
313.10000466555357
295.9000044092536
377.0500056184828
494.4000073671341
324.1500048302114
301.8500044979155
341.6500050909817
304.90000454336405
295.9000044092536
470.35000700876117
379.2000056505203
336.50000501424074
353.40000526607037
563.5000083968043
463.5000069066882
488.95000728592277
507.9500075690448
425.3500063382089
382.75000570341945
287.650004286319
507.70000756531954
409.80000610649586


==> ablation/nonmyopic/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> ablation/nonmyopic/Track4_time.txt <==
87.20000129938126
118.5000017657876
97.85000145807862
87.60000130534172
117.9000017568469
89.95000134035945
118.95000177249312
127.25000189617276
83.35000124201179
95.95000142976642
117.85000175610185
118.5000017657876
118.1500017605722
86.5500012896955
121.90000181645155
95.15000141784549
118.90000177174807
121.10000180453062
85.25000127032399
89.45000133290887
118.05000175908208
82.70000123232603
106.00000157952309
117.95000175759196
96.10000143200159
118.10000175982714
121.95000181719661
88.50000131875277
85.9500012807548
118.45000176504254


==> data/ap/Track1.csv <==
scenario_number,tavel-time,safety-score
0,63.20000094175339,0.581995
1,63.20000094175339,0.581995
2,63.20000094175339,0.581995
3,63.20000094175339,0.581995
4,63.20000094175339,0.581995
5,63.20000094175339,0.581995
6,63.20000094175339,0.581995
7,63.20000094175339,0.581995
8,63.20000094175339,0.581995
9,63.20000094175339,0.581995
10,63.20000094175339,0.581995
11,63.20000094175339,0.581995
12,63.20000094175339,0.581995
13,63.20000094175339,0.581995
14,63.20000094175339,0.581995
15,63.20000094175339,0.581995
16,63.20000094175339,0.581995
17,63.20000094175339,0.581995
18,63.20000094175339,0.581995
19,63.20000094175339,0.581995
20,63.20000094175339,0.581995
21,63.20000094175339,0.581995
22,63.20000094175339,0.581995
23,63.20000094175339,0.581995
24,63.20000094175339,0.581995
25,63.20000094175339,0.581995
26,63.20000094175339,0.581995
27,63.20000094175339,0.581995
28,63.20000094175339,0.581995
29,63.20000094175339,0.581995


==> data/ap/Track1_safe.txt <==
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995


==> data/ap/Track1_time.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/ap/Track2.csv <==
scenario_number,tavel-time,safety-score
0,185.7500027678907,1.0
1,185.80000276863575,1.0
2,185.80000276863575,1.0
3,185.80000276863575,1.0
4,185.80000276863575,1.0
5,185.8500027693808,1.0
6,185.80000276863575,1.0
7,185.80000276863575,1.0
8,185.8500027693808,1.0
9,185.80000276863575,1.0
10,185.80000276863575,1.0
11,185.80000276863575,1.0
12,185.80000276863575,1.0
13,185.80000276863575,1.0
14,185.80000276863575,1.0
15,185.80000276863575,1.0
16,185.80000276863575,1.0
17,185.80000276863575,1.0
18,185.80000276863575,1.0
19,185.80000276863575,1.0
20,185.80000276863575,1.0
21,185.80000276863575,1.0
22,185.80000276863575,1.0
23,185.80000276863575,1.0
24,185.80000276863575,1.0
25,185.80000276863575,1.0
26,185.80000276863575,1.0
27,185.80000276863575,1.0
28,185.80000276863575,1.0
29,185.80000276863575,1.0


==> data/ap/Track2_failure.csv <==
scenario_number,tavel-time,safety-score
0,185.80000276863575,1.0
1,185.80000276863575,1.0
2,185.80000276863575,1.0
3,185.80000276863575,1.0
4,185.80000276863575,1.0
5,185.80000276863575,1.0
6,185.8500027693808,1.0
7,185.80000276863575,1.0
8,185.80000276863575,1.0
9,185.80000276863575,1.0
10,185.80000276863575,1.0
11,185.80000276863575,1.0
12,185.80000276863575,1.0
13,185.80000276863575,1.0
14,185.80000276863575,1.0
15,185.80000276863575,1.0
16,185.80000276863575,1.0
17,185.80000276863575,1.0
18,185.80000276863575,1.0
19,185.80000276863575,1.0
20,185.80000276863575,1.0
21,185.80000276863575,1.0
22,185.80000276863575,1.0
23,185.80000276863575,1.0
24,185.80000276863575,1.0
25,185.80000276863575,1.0
26,185.80000276863575,1.0
27,185.80000276863575,1.0
28,185.80000276863575,1.0
29,185.80000276863575,1.0


==> data/ap/Track2_interfailure_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/ap/Track2_interfailure_time.txt <==
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.8500027693808
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575


==> data/ap/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/ap/Track2_safe_failure.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/ap/Track2_time.txt <==
185.7500027678907
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.8500027693808
185.80000276863575
185.80000276863575
185.8500027693808
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575


==> data/ap/Track2_time_failure.txt <==
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.8500027693808
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575


==> data/ap/Track3.csv <==
scenario_number,tavel-time,safety-score
0,607.0500090457499,1.0
1,609.2500090785325,1.0
2,607.15000904724,1.0
3,561.7500083707273,1.0
4,611.8500091172755,1.0
5,607.0500090457499,1.0
6,607.15000904724,1.0
7,607.0000090450048,1.0
8,607.0000090450048,1.0
9,604.5000090077519,1.0
10,608.7500090710819,1.0
11,606.6000090390444,1.0
12,607.5000090524554,1.0
13,610.0000090897083,1.0
14,607.0500090457499,1.0
15,604.5000090077519,1.0
16,609.2500090785325,1.0
17,607.15000904724,1.0
18,561.7500083707273,1.0
19,610.0000090897083,1.0
20,606.6000090390444,1.0
21,607.0000090450048,1.0
22,608.7500090710819,1.0
23,607.0500090457499,1.0
24,611.8500091172755,1.0
25,607.5000090524554,1.0
26,607.5000090524554,1.0
27,604.5000090077519,1.0
28,606.6000090390444,1.0
29,607.0000090450048,1.0


==> data/ap/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/ap/Track3_time.txt <==
607.0500090457499
609.2500090785325
607.15000904724
561.7500083707273
611.8500091172755
607.0500090457499
607.15000904724
607.0000090450048
607.0000090450048
604.5000090077519
608.7500090710819
606.6000090390444
607.5000090524554
610.0000090897083
607.0500090457499
604.5000090077519
609.2500090785325
607.15000904724
561.7500083707273
610.0000090897083
606.6000090390444
607.0000090450048
608.7500090710819
607.0500090457499
611.8500091172755
607.5000090524554
607.5000090524554
604.5000090077519
606.6000090390444
607.0000090450048


==> data/ap/Track4.csv <==
scenario_number,tavel-time,safety-score
0,256.40000382065773,1.0
1,251.05000374093652,1.0
2,256.25000381842256,1.0
3,256.3500038199127,1.0
4,253.4500037766993,1.0
5,256.25000381842256,1.0
6,256.3500038199127,1.0
7,251.00000374019146,1.0
8,251.05000374093652,1.0
9,251.05000374093652,1.0
10,251.05000374093652,1.0
11,256.25000381842256,1.0
12,256.25000381842256,1.0
13,251.05000374093652,1.0
14,251.05000374093652,1.0
15,253.4500037766993,1.0
16,256.25000381842256,1.0
17,253.4500037766993,1.0
18,253.65000377967954,1.0
19,256.25000381842256,1.0
20,253.4500037766993,1.0
21,256.3500038199127,1.0
22,256.3500038199127,1.0
23,253.4500037766993,1.0
24,256.4500038214028,1.0
25,253.4500037766993,1.0
26,251.05000374093652,1.0
27,256.25000381842256,1.0
28,253.65000377967954,1.0
29,251.00000374019146,1.0


==> data/ap/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/ap/Track4_time.txt <==
256.40000382065773
251.05000374093652
256.25000381842256
256.3500038199127
253.4500037766993
256.25000381842256
256.3500038199127
251.00000374019146
251.05000374093652
251.05000374093652
251.05000374093652
256.25000381842256
256.25000381842256
251.05000374093652
251.05000374093652
253.4500037766993
256.25000381842256
253.4500037766993
253.65000377967954
256.25000381842256
253.4500037766993
256.3500038199127
256.3500038199127
253.4500037766993
256.4500038214028
253.4500037766993
251.05000374093652
256.25000381842256
253.65000377967954
251.00000374019146


==> data/dss/Track1.csv <==
scenario_number,tavel-time,safety-score
0,114.75000170990825,1.0
1,132.00000196695328,1.0
2,114.35000170394778,1.0
3,115.20000171661377,1.0
4,114.05000169947743,1.0
5,113.10000168532133,1.0
6,113.55000169202685,1.0
7,0,0.677115
8,113.75000169500709,1.0
9,139.40000207722187,0.75
10,116.45000173524022,1.0
11,114.50000170618296,1.0
12,129.55000193044543,1.0
13,0,0.67942
14,120.95000180229545,1.0
15,118.85000177100301,1.0
16,0,0.859615
17,266.100003965199,1.0
18,113.60000169277191,1.0
19,114.85000171139836,1.0
20,131.30000195652246,0.75
21,115.45000172033906,1.0
22,183.75000273808837,1.0
23,113.80000169575214,1.0
24,0,0.86072
25,112.95000168308616,1.0
26,118.1500017605722,1.0
27,114.25000170245767,1.0
28,112.25000167265534,1.0
29,188.10000280290842,1.0


==> data/dss/Track1_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.65
1.0


==> data/dss/Track1_time.txt <==
150.50000224262476
152.10000226646662
95.60000142455101
95.60000142455101
152.30000226944685
152.55000227317214
154.60000230371952
109.90000163763762
152.50000227242708
152.6000022739172
113.65000169351697
152.20000226795673
107.0500015951693
160.20000238716602
92.65000138059258
152.20000226795673
111.50000166147947
152.50000227242708
151.70000226050615
152.50000227242708
152.20000226795673
109.2000016272068
152.55000227317214
152.6000022739172
91.25000135973096
96.30000143498182
152.15000226721168
160.25000238791108
112.3000016734004


==> data/dss/Track2.csv <==
scenario_number,tavel-time,safety-score
0,142.3500021211803,1.0
1,89.60000133514404,1.0
2,137.85000205412507,1.0
3,137.60000205039978,1.0
4,140.50000209361315,1.0
5,92.150001373142,1.0
6,100.60000149905682,1.0
7,188.80000281333923,1.0
8,95.95000142976642,1.0
9,99.5500014834106,1.0
10,95.65000142529607,1.0
11,140.50000209361315,1.0
12,134.55000200495124,1.0
13,150.50000224262476,1.0
14,141.10000210255384,0.5
15,100.10000149160624,1.0
16,185.80000276863575,1.0
17,143.00000213086605,1.0
18,108.50000161677599,1.0
19,88.25000131502748,1.0
20,165.40000246465206,0.75
21,140.50000209361315,1.0
22,90.10000134259462,1.0
23,90.50000134855509,1.0
24,140.50000209361315,1.0
25,140.50000209361315,1.0
26,89.40000133216381,1.0
27,130.6500019468367,1.0
28,96.25000143423676,1.0
29,0,0.5378149999999999


==> data/dss/Track2_failure.csv <==
scenario_number,tavel-time,safety-score
0,153.35000228509307,1.0
1,89.6500013358891,1.0
2,124.15000184997916,1.0
3,136.2500020302832,1.0
4,140.50000209361315,1.0
5,91.40000136196613,1.0
6,106.1000015810132,1.0
7,188.80000281333923,1.0
8,97.45000145211816,1.0
9,97.80000145733356,1.0
10,94.60000140964985,1.0
11,140.5500020943582,1.0
12,185.80000276863575,1.0
13,185.80000276863575,1.0
14,153.60000228881836,0.75
15,101.35000151023269,1.0
16,185.80000276863575,1.0
17,140.2000020891428,1.0
18,109.15000162646174,1.0
19,90.6000013500452,1.0
20,187.00000278651714,1.0
21,140.50000209361315,1.0
22,90.75000135228038,1.0
23,90.8500013537705,1.0
24,140.5500020943582,1.0
25,99.900001488626,1.0
26,89.10000132769346,1.0
27,129.25000192597508,1.0
28,100.00000149011612,1.0
29,101.35000151023269,0.75


==> data/dss/Track2_interfailure.csv <==
scenario_number,tavel-time,safety-score
0,185.80000276863575,1.0
1,87.25000130012631,1.0
2,88.700001321733,1.0
3,89.50000133365393,1.0
4,125.45000186935067,1.0
5,114.70000170916319,0.75
6,89.15000132843852,1.0
7,188.80000281333923,1.0
8,125.45000186935067,1.0
9,91.75000136718154,1.0
10,94.50000140815973,1.0
11,93.7000013962388,1.0
12,90.70000135153532,1.0
13,185.8500027693808,1.0
14,143.6500021405518,1.0
15,108.65000161901116,1.0
16,99.25000147894025,1.0
17,127.10000189393759,1.0
18,101.85000151768327,1.0
19,140.50000209361315,1.0
20,185.8500027693808,1.0
21,108.45000161603093,1.0
22,125.40000186860561,1.0
23,95.45000142231584,1.0
24,140.4500020928681,1.0
25,140.50000209361315,1.0
26,96.05000143125653,1.0
27,103.70000154525042,1.0
28,185.8500027693808,1.0
29,143.40000213682652,1.0


==> data/dss/Track2_interfailure_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/dss/Track2_interfailure_time.txt <==
185.80000276863575
87.25000130012631
88.700001321733
89.50000133365393
125.45000186935067
114.70000170916319
89.15000132843852
188.80000281333923
125.45000186935067
91.75000136718154
94.50000140815973
93.7000013962388
90.70000135153532
185.8500027693808
143.6500021405518
108.65000161901116
99.25000147894025
127.10000189393759
101.85000151768327
140.50000209361315
185.8500027693808
108.45000161603093
125.40000186860561
95.45000142231584
140.4500020928681
140.50000209361315
96.05000143125653
103.70000154525042
185.8500027693808
143.40000213682652


==> data/dss/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/dss/Track2_safe_failure.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75


==> data/dss/Track2_time.txt <==
103.10000153630972
103.30000153928995
112.10000167042017
103.15000153705478
110.10000164061785
111.50000166147947
111.30000165849924
111.05000165477395
105.90000157803297
110.25000164285302
101.1000015065074
114.40000170469284
101.80000151693821
110.95000165328383
110.80000165104866
112.40000167489052
101.95000151917338
111.05000165477395
104.90000156313181
111.950001668185
102.85000153258443
107.85000160709023
110.05000163987279
110.00000163912773
110.90000165253878
111.65000166371465
111.25000165775418
114.10000170022249
111.10000165551901
111.25000165775418


==> data/dss/Track2_time_failure.txt <==
153.35000228509307
89.6500013358891
124.15000184997916
136.2500020302832
140.50000209361315
91.40000136196613
106.1000015810132
188.80000281333923
97.45000145211816
97.80000145733356
94.60000140964985
140.5500020943582
185.80000276863575
185.80000276863575
153.60000228881836
101.35000151023269
185.80000276863575
140.2000020891428
109.15000162646174
90.6000013500452
187.00000278651714
140.50000209361315
90.75000135228038
90.8500013537705
140.5500020943582
99.900001488626
89.10000132769346
129.25000192597508
100.00000149011612
101.35000151023269


==> data/dss/Track3.csv <==
scenario_number,tavel-time,safety-score
0,305.15000454708934,1.0
1,289.05000430718064,1.0
2,306.7500045709312,1.0
3,377.7000056281686,0.75
4,344.85000513866544,1.0
5,304.1000045314431,1.0
6,309.05000460520387,1.0
7,290.5000043287873,1.0
8,327.3500048778951,1.0
9,348.15000518783927,1.0
10,347.70000518113375,1.0
11,303.6500045247376,1.0
12,372.60000555217266,1.0
13,295.60000440478325,1.0
14,334.35000498220325,0.75
15,305.95000455901027,1.0
16,469.05000698938966,1.0
17,297.40000443160534,1.0
18,327.0000048726797,1.0
19,377.3500056229532,1.0
20,311.1500046364963,1.0
21,327.4000048786402,1.0
22,303.85000452771783,1.0
23,305.2000045478344,1.0
24,378.1500056348741,0.75
25,290.10000432282686,1.0
26,322.30000480264425,1.0
27,313.4000046700239,1.0
28,311.80000464618206,0.75
29,304.2500045336783,1.0


==> data/dss/Track3_safe.txt <==
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.75
0.75
1.0
0.75
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0


==> data/dss/Track3_time.txt <==
341.85000509396195
317.30000472813845
383.9000057205558
507.8500075675547
281.2000041902065
442.5500065945089
290.8000043332577
347.7500051818788
294.40000438690186
383.9000057205558
326.6500048674643
484.90000722557306
341.95000509545207
488.35000727698207
347.10000517219305
332.10000494867563
486.00000724196434
424.5000063255429
379.15000564977527
484.9500072263181
375.10000558942556
326.6500048674643
314.0500046797097
433.8000064641237
361.8500053919852
476.1500070951879
510.20000760257244
301.8500044979155
304.65000453963876
472.2500070370734


==> data/dss/Track4.csv <==
scenario_number,tavel-time,safety-score
0,181.55000270530581,1.0
1,181.4500027038157,1.0
2,151.45000225678086,1.0
3,167.90000250190496,1.0
4,153.2000022828579,0.75
5,213.0500031746924,1.0
6,198.00000295042992,1.0
7,205.35000305995345,1.0
8,185.60000276565552,1.0
9,239.55000356957316,1.0
10,224.40000334382057,0.75
11,150.65000224485993,1.0
12,151.00000225007534,0.75
13,155.8000023216009,1.0
14,154.60000230371952,1.0
15,196.80000293254852,1.0
16,167.10000248998404,1.0
17,153.15000228211284,1.0
18,284.6000042408705,1.0
19,0,0.6216349999999999
20,197.00000293552876,1.0
21,198.05000295117497,1.0
22,205.00000305473804,1.0
23,151.60000225901604,1.0
24,199.05000296607614,1.0
25,197.50000294297934,1.0
26,151.7500022612512,1.0
27,198.2500029541552,1.0
28,206.40000307559967,1.0
29,202.9000030234456,1.0


==> data/dss/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/dss/Track4_time.txt <==
87.20000129938126
118.5000017657876
97.85000145807862
87.60000130534172
117.9000017568469
89.95000134035945
118.95000177249312
127.25000189617276
83.35000124201179
95.95000142976642
117.85000175610185
118.5000017657876
118.1500017605722
86.5500012896955
121.90000181645155
95.15000141784549
118.90000177174807
121.10000180453062
85.25000127032399
89.45000133290887
118.05000175908208
82.70000123232603
106.00000157952309
117.95000175759196
96.10000143200159
118.10000175982714
121.95000181719661
88.50000131875277
85.9500012807548
118.45000176504254


==> data/dss/fwd.csv <==
fwd,rev
0.13,2.4
0.13,0.55
0.13,2.95
0.13,1.9
0.13,1.75
0.14,0.7
0.13,0.5
0.13,0.6
0.13,0.45
0.12,0.35
0.13,0.2
0.14,2.1
0.13,1.9
0.13,1.75
0.15,0.8
0.15,0.55
0.13,0.55
0.13,0.55
0.13,0.6
0.12,0.45
0.12,0.55
0.13,0.95
0.13,0.4
0.15,0.4
0.13,0.4
0.13,2.7
0.13,2.9
0.12,0.35
0.13,0.45
0.13,0.5
0.13,0.4
0.13,
0.15,
0.15,
0.13,
0.13,
0.13,
0.13,
0.13,
0.13,
0.13,
0.12,
0.13,
0.13,
0.12,
0.14,
0.13,
0.13,
0.13,
0.14,


==> data/execution-time.csv <==
LBC,AP,SA,SAG,DSS
0.16,0.68,0.46,0.51,0.51
0.22,0.33,0.15,0.15,0.15
0.22,0.33,0.56,0.55,0.62
0.21,0.3,0.55,0.57,0.65
0.24,0.35,0.34,0.36,0.37
0.27,0.37,0.38,0.37,0.38
0.22,0.43,0.32,0.34,0.35
0.25,0.42,0.31,0.2,0.22
0.2,0.59,0.26,0.23,0.23
0.19,0.67,0.22,0.21,0.23
0.18,0.63,0.17,0.17,0.83
0.15,0.61,0.26,0.24,0.82
0.17,0.65,0.19,0.21,0.21
0.19,0.6,0.19,0.2,0.16
0.19,0.63,0.26,0.25,0.23
0.21,0.67,0.73,0.74,0.53
0.22,0.62,0.72,0.75,0.52
0.24,0.63,0.78,0.75,0.56
0.26,0.6,0.16,0.17,0.57
0.23,0.66,0.17,0.14,0.52
0.27,0.64,0.51,0.52,0.62
0.26,0.62,0.46,0.47,0.57
0.3,0.64,0.5,0.51,0.54
0.27,0.63,0.52,0.55,0.63
0.23,0.6,0.48,0.56,0.62
0.26,0.65,0.49,0.55,0.64
0.24,0.63,0.5,0.56,0.6
0.23,0.68,0.53,0.53,0.61
0.21,0.69,0.53,0.53,0.34
0.3,0.66,0.54,0.6,0.31
0.22,0.62,0.55,0.55,0.2
0.23,0.65,0.56,0.59,0.19
0.18,0.64,0.62,0.61,0.37
0.16,0.63,0.6,0.59,0.44
0.15,0.63,0.6,0.58,0.41
0.17,0.62,0.61,0.62,0.38
0.18,0.61,0.59,0.57,0.45
0.21,0.65,0.59,0.58,0.41
0.19,0.64,0.63,0.63,0.43
0.24,0.7,0.57,0.58,1.1
0.28,0.63,0.54,0.57,1.13
0.24,0.67,0.61,0.63,1.14
0.27,0.65,0.58,0.53,0.34
0.26,0.61,0.57,0.55,0.63
0.28,0.68,0.59,0.58,0.6
0.25,0.63,0.61,0.63,0.27
0.19,0.66,0.59,0.56,0.26
0.22,0.61,0.6,0.56,0.23
0.21,0.61,0.56,0.56,0.28
0.24,0.6,0.59,0.54,0.24
0.22,0.63,0.61,0.61,0.54
0.2,0.62,0.54,0.54,0.6
0.21,0.66,0.56,0.55,0.55
0.23,0.64,0.59,0.62,0.31
0.22,0.63,0.56,0.54,0.31
0.22,0.62,0.58,0.69,0.37
0.22,0.68,0.57,0.6,0.3
0.2,0.65,0.57,0.6,0.35
0.23,0.63,0.56,0.59,0.39
0.19,0.64,0.68,0.62,0.26
0.2,0.64,0.64,0.58,0.25
0.17,0.62,0.63,0.55,0.34
0.17,0.66,0.64,0.59,0.27
0.15,0.62,0.56,0.55,0.26
0.23,0.62,0.61,0.55,0.4
0.23,0.61,0.62,0.59,0.38
0.22,0.65,0.59,0.57,0.35
0.21,0.67,0.62,0.59,0.4
0.2,0.62,0.64,0.59,0.32
0.2,0.73,0.6,0.6,0.34
0.19,0.77,0.62,0.54,0.37
0.2,0.36,0.67,0.59,0.37
0.17,0.35,0.66,0.54,0.37
0.15,0.38,0.59,0.55,0.31
0.15,0.34,0.7,0.58,0.29
0.17,0.37,0.59,0.56,0.29
0.19,0.37,0.61,0.59,0.36
0.27,0.33,0.65,0.61,0.32
0.26,0.38,0.27,0.55,0.31
0.21,0.36,0.3,0.58,0.32
0.23,0.34,0.18,0.62,0.3
0.21,0.35,0.2,0.53,0.4
0.21,0.38,0.38,0.54,0.45
0.18,0.4,0.45,0.57,0.37
0.16,0.39,0.39,0.57,0.36
0.21,0.41,0.37,0.54,0.41
0.23,0.49,0.43,0.3,0.3
0.29,0.49,0.37,0.28,0.33
0.28,0.45,0.39,0.21,0.35
0.3,0.53,1.1,0.19,0.31
0.26,0.49,1.02,0.36,0.31
0.31,0.47,1.02,0.4,0.41
0.32,0.47,0.31,0.38,0.22
0.31,0.48,0.59,0.39,0.26
0.29,0.46,0.56,0.43,0.26
0.27,0.42,0.31,0.41,0.31
0.27,0.43,0.25,0.4,0.28
0.23,0.51,0.23,1.13,0.36
0.29,0.44,0.25,0.99,0.32
0.27,0.46,0.21,1.05,0.29
0.25,0.44,0.5,0.29,0.35
0.23,0.44,0.6,0.57,0.24
0.24,0.42,0.51,0.56,0.32
0.22,0.42,0.26,0.26,0.35
0.19,0.43,0.24,0.22,0.31
0.22,0.42,0.29,0.22,0.31
0.18,0.43,0.23,0.23,0.36
0.14,0.46,0.28,0.19,0.33
0.13,0.39,0.33,0.56,0.2
0.17,0.39,0.22,0.56,0.29
0.16,0.42,0.21,0.53,0.28
0.19,0.37,0.28,0.25,0.29
0.21,0.43,0.25,0.26,0.36
0.25,0.4,0.23,0.3,0.25
0.23,0.42,0.26,0.27,0.3
0.2,0.44,0.31,0.29,0.58
0.21,0.42,0.29,0.32,0.55
0.23,0.42,0.3,0.2,0.54
0.22,0.43,0.27,0.21,0.52
0.24,0.45,0.27,0.29,0.59
0.25,0.43,0.32,0.23,0.52
0.23,0.45,0.28,0.21,0.55
0.26,0.45,0.29,0.25,0.52
0.24,0.38,0.24,0.3,0.58
0.23,0.41,0.23,0.29,0.2
0.22,0.41,0.22,0.33,0.54
0.22,0.36,0.3,0.26,0.53
0.24,0.38,0.27,0.27,0.47
0.22,0.39,0.23,0.32,0.19
0.25,0.38,0.25,0.27,0.8
0.25,0.43,0.25,0.29,0.77
0.22,0.44,0.23,0.25,0.56
0.23,0.45,0.37,0.21,0.61


==> data/lbc/Track1_safe.txt <==
0.55114
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.548385
0.548385
0.411925
0.592285
0.592285
0.592285
0.59091
0.8716349999999999
0.55252
0.6688149999999999
0.6216349999999999
0.59091
0.548385
0.592285
0.548385
0.548385
0.59091
0.59091
0.59091
0.59091
0.592285


==> data/lbc/Track1_time.txt <==
0

==> data/lbc/Track2_safe.txt <==
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/lbc/Track2_time.txt <==
89.6500013358891
91.90000136941671
90.6000013500452
92.85000138357282
101.4500015117228
106.40000158548355
90.20000134408474
97.15000144764781
91.60000136494637
94.35000140592456
93.20000138878822
92.45000137761235
90.70000135153532
100.35000149533153
91.60000136494637
95.2500014193356
93.65000139549375
92.85000138357282
90.00000134110451
91.30000136047602
90.70000135153532
91.75000136718154
90.15000134333968
95.95000142976642
90.65000135079026
96.25000143423676
90.05000134184957
97.85000145807862
97.0500014461577


==> data/lbc/Track3_safe.txt <==
0.75
0.75
0.75
0.75
1.0
0.75
0.75
0.75
1.0
0.75
0.333375
0.75
1.0
1.0
1.0
0.75
1.0
0.75
1.0
1.0
1.0
1.0
0.75
0.75
1.0
0.75
1.0
1.0
0.5
0.75


==> data/lbc/Track3_time.txt <==
296.7000044211745
295.5500044040382
299.8000044673681
299.8000044673681
246.00000366568565
294.30000438541174
295.9000044092536
294.2000043839216
259.4000038653612
292.5500043593347
300.25000447407365
247.8500036932528
262.60000391304493
241.9000036045909
290.8000043332577
269.00000400841236
303.3000045195222
257.0500038303435
273.850004080683
243.40000362694263
242.80000361800194
295.10000439733267
298.95000445470214
259.70000386983156
338.05000503733754
256.85000382736325
257.4000038355589
290.4000043272972
313.35000466927886


==> data/lbc/Track4_failure.csv <==
scenario_number,tavel-time,safety-score
0,0,0.876305
1,0,0.87529
2,0,0.436025
3,0,0.436025
4,0,0.8783350000000001
5,0,0.89246
6,0,0.721415
7,0,0.48563500000000004
8,0,0.87529
9,0,0.436025
10,0,0.48157
11,0,0.436025
12,0,0.43496500000000005
13,0,0.43496500000000005
14,0,0.48360499999999995
15,0,0.436025
16,0,0.37732
17,0,0.436025
18,0,0.43284500000000004
19,0,0.804065
20,0,0.802035
21,0,0.733605
22,0,0.730555
23,0,0.733605
24,0,0.73157
25,0,0.876305
26,0,0.876305
27,0,0.876305
28,0,0.73157
29,0,0.436025


==> data/lbc/Track4_interfailure_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5


==> data/lbc/Track4_interfailure_time.txt <==
87.65000130608678
81.50000121444464
81.00000120699406
81.50000121444464
82.25000122562051
121.35000180825591
81.45000121369958
98.80000147223473
88.80000132322311
88.95000132545829
85.40000127255917
86.10000128298998
92.00000137090683
108.50000161677599
92.35000137612224
104.15000155195594
94.35000140592456
107.10000159591436
94.05000140145421
82.5000012293458
84.30000125616789
104.25000155344605
107.85000160709023
94.70000141113997
93.80000139772892
99.900001488626
88.90000132471323
81.70000121742487
107.85000160709023
144.1500021480024


==> data/lbc/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/lbc/Track4_safe_failure.txt <==
0.876305
0.87529
0.436025
0.436025
0.8783350000000001
0.89246
0.721415
0.48563500000000004
0.87529
0.436025
0.48157
0.436025
0.43496500000000005
0.43496500000000005
0.48360499999999995
0.436025
0.37732
0.436025
0.43284500000000004
0.804065
0.802035
0.733605
0.730555
0.733605
0.73157
0.876305
0.876305
0.876305
0.73157
0.436025


==> data/lbc/Track4_time.txt <==
84.80000126361847
85.70000127702951
88.700001321733
86.65000129118562
84.15000125393271
87.25000130012631
84.70000126212835
85.85000127926469
84.55000125989318
83.90000125020742
86.25000128522515
83.55000124499202
84.85000126436353
84.0500012524426
83.60000124573708
90.8500013537705
85.10000126808882
85.15000126883388
85.50000127404928
87.05000129714608
84.95000126585364
83.35000124201179
84.20000125467777
83.40000124275684
89.90000133961439
88.700001321733
83.4500012435019
84.400001257658
83.85000124946237
85.35000127181411


==> data/lbc/Track4_time_failure.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/sa/Track1.csv <==
scenario_number,tavel-time,safety-score
0,0,0.581995
1,0,0.588325
2,0,0.581995
3,0,0.589475
4,0,0.581995
5,0,0.601005
6,0,0.5843
7,0,0.581995
8,0,0.581995
9,0,0.5
10,0,0.581995
11,0,0.59524
12,0,0.581995
13,0,0.581995
14,0,0.5
15,0,0.581995
16,0,0.581995
17,0,0.5
18,0,0.589475
19,0,0.581995
20,0,0.581995
21,0,0.581995
22,0,0.581995
23,0,0.581995
24,0,0.592935
25,0,0.59409
26,0,0.581995
27,0,0.581995
28,0,0.581995
29,0,0.5


==> data/sa/Track1_safe.txt <==
0.581995
0.588325
0.581995
0.589475
0.581995
0.601005
0.5843
0.581995
0.581995
0.5
0.581995
0.59524
0.581995
0.581995
0.5
0.581995
0.581995
0.5
0.589475
0.581995
0.581995
0.581995
0.581995
0.581995
0.592935
0.59409
0.581995
0.581995
0.581995
0.5


==> data/sa/Track1_time.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/sa/Track2.csv <==
scenario_number,tavel-time,safety-score
0,145.75000217184424,1.0
1,145.75000217184424,1.0
2,145.75000217184424,1.0
3,145.75000217184424,1.0
4,145.7000021710992,1.0
5,145.75000217184424,1.0
6,145.75000217184424,1.0
7,145.75000217184424,1.0
8,145.7000021710992,1.0
9,145.75000217184424,1.0
10,145.7000021710992,1.0
11,145.8000021725893,1.0
12,145.7000021710992,1.0
13,145.75000217184424,1.0
14,145.8000021725893,1.0
15,145.75000217184424,1.0
16,145.75000217184424,1.0
17,145.7000021710992,1.0
18,145.75000217184424,1.0
19,145.75000217184424,1.0
20,145.8000021725893,1.0
21,145.75000217184424,1.0
22,145.75000217184424,1.0
23,145.75000217184424,1.0
24,145.75000217184424,1.0
25,145.75000217184424,1.0
26,145.7000021710992,1.0
27,145.75000217184424,1.0
28,145.75000217184424,1.0
29,145.75000217184424,1.0


==> data/sa/Track2_failure.csv <==
scenario_number,tavel-time,safety-score
0,185.8500027693808,1.0
1,90.30000134557486,1.0
2,185.80000276863575,1.0
3,185.8500027693808,1.0
4,165.45000246539712,1.0
5,90.8500013537705,1.0
6,169.3000025227666,1.0
7,185.8500027693808,1.0
8,99.05000147596002,1.0
9,102.70000153034925,1.0
10,98.9500014744699,1.0
11,165.350002463907,1.0
12,185.80000276863575,1.0
13,185.8500027693808,1.0
14,0,0.43284500000000004
15,185.80000276863575,1.0
16,185.80000276863575,1.0
17,106.60000158846378,1.0
18,93.30000139027834,1.0
19,185.80000276863575,1.0
20,165.30000246316195,1.0
21,95.8500014282763,1.0
22,86.30000128597021,1.0
23,165.05000245943666,1.0
24,165.350002463907,1.0
25,86.60000129044056,1.0
26,185.80000276863575,1.0
27,98.45000146701932,1.0
28,185.80000276863575,1.0


==> data/sa/Track2_interfailure.csv <==
scenario_number,tavel-time,safety-score
0,185.80000276863575,1.0
1,87.30000130087137,1.0
2,125.45000186935067,1.0
3,125.40000186860561,1.0
4,140.50000209361315,1.0
5,124.65000185742974,0.75
6,140.5500020943582,1.0
7,188.80000281333923,1.0
8,140.5500020943582,1.0
9,91.60000136494637,1.0
10,95.15000141784549,1.0
11,94.75000141188502,1.0
12,91.00000135600567,1.0
13,185.80000276863575,1.0
14,125.45000186935067,1.0
15,103.20000153779984,1.0
16,101.60000151395798,1.0
17,188.80000281333923,1.0
18,102.90000153332949,1.0
19,140.50000209361315,1.0
20,185.80000276863575,1.0
21,103.75000154599547,1.0
22,125.40000186860561,1.0
23,95.2500014193356,1.0
24,140.50000209361315,1.0
25,140.5500020943582,1.0
26,96.35000143572688,1.0
27,185.80000276863575,1.0
28,186.00000277161598,1.0
29,188.75000281259418,1.0


==> data/sa/Track2_interfailure_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sa/Track2_interfailure_time.txt <==
185.80000276863575
87.30000130087137
125.45000186935067
125.40000186860561
140.50000209361315
124.65000185742974
140.5500020943582
188.80000281333923
140.5500020943582
91.60000136494637
95.15000141784549
94.75000141188502
91.00000135600567
185.80000276863575
125.45000186935067
103.20000153779984
101.60000151395798
188.80000281333923
102.90000153332949
140.50000209361315
185.80000276863575
103.75000154599547
125.40000186860561
95.2500014193356
140.50000209361315
140.5500020943582
96.35000143572688
185.80000276863575
186.00000277161598
188.75000281259418


==> data/sa/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sa/Track2_safe_failure.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.43284500000000004
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sa/Track2_time.txt <==
145.75000217184424
145.75000217184424
145.75000217184424
145.75000217184424
145.7000021710992
145.75000217184424
145.75000217184424
145.75000217184424
145.7000021710992
145.75000217184424
145.7000021710992
145.8000021725893
145.7000021710992
145.75000217184424
145.8000021725893
145.75000217184424
145.75000217184424
145.7000021710992
145.75000217184424
145.75000217184424
145.8000021725893
145.75000217184424
145.75000217184424
145.75000217184424
145.75000217184424
145.75000217184424
145.7000021710992
145.75000217184424
145.75000217184424
145.75000217184424


==> data/sa/Track2_time_failure.txt <==
185.8500027693808
90.30000134557486
185.80000276863575
185.8500027693808
165.45000246539712
90.8500013537705
169.3000025227666
185.8500027693808
99.05000147596002
102.70000153034925
98.9500014744699
165.350002463907
185.80000276863575
185.8500027693808
165.45000246539712
185.80000276863575
185.80000276863575
106.60000158846378
93.30000139027834
185.80000276863575
165.30000246316195
95.8500014282763
86.30000128597021
165.05000245943666
165.350002463907
86.60000129044056
185.80000276863575
98.45000146701932
185.80000276863575


==> data/sa/Track3.csv <==
scenario_number,tavel-time,safety-score
0,566.1000084355474,0.984475
1,565.0500084199011,0.984475
2,541.4500080682337,0.977015
3,562.3000083789229,1.0
4,563.5500083975494,0.984475
5,544.4000081121922,0.980915
6,566.5000084415078,0.984475
7,565.4000084251165,0.984475
8,0,0.70091
9,564.900008417666,0.984475
10,563.8000084012747,0.984475
11,570.5500085018575,0.982525
12,533.050007943064,0.98285
13,563.8500084020197,0.984475
14,565.5500084273517,0.984475
15,565.6000084280968,0.984475
16,565.4500084258616,0.984475
17,565.3000084236264,0.984475
18,565.2500084228814,0.984475
19,562.3000083789229,0.982525
20,570.5500085018575,0.98285
21,565.4000084251165,0.984475
22,563.8500084020197,0.984475
23,565.6000084280768,0.984475
24,544.4000081121922,0.984475
25,541.4500080682337,0.984475
26,533.050007943064,0.984475
27,544.4000091101922,0.984475
28,565.4500084258616,0.984475
29,570.5500085018575,0.98285


==> data/sa/Track3_safe.txt <==
0.984475
0.984475
0.977015
1.0
0.984475
0.980915
0.984475
0.984475
0.70091
0.984475
0.984475
0.982525
0.98285
0.984475
0.984475
0.984475
0.984475
0.984475
0.984475
0.982525
0.98285
0.984475
0.984475
0.984475
0.984475
0.984475
0.984475
0.984475
0.984475
0.98285


==> data/sa/Track3_time.txt <==
566.1000084355474
565.0500084199011
541.4500080682337
562.3000083789229
563.5500083975494
544.4000081121922
566.5000084415078
565.4000084251165
564.900008417666
563.8000084012747
570.5500085018575
533.050007943064
563.8500084020197
565.5500084273517
565.6000084280968
565.4500084258616
565.3000084236264
565.2500084228814
562.3000083789229
570.5500085018575
565.4000084251165
563.8500084020197
565.6000084280768
544.4000081121922
541.4500080682337
533.050007943064
544.4000091101922
565.4500084258616
570.5500085018575


==> data/sa/Track4.csv <==
scenario_number,tavel-time,safety-score
0,253.55000377818942,1.0
1,251.05000374093652,1.0
2,253.50000377744436,1.0
3,253.50000377744436,1.0
4,250.9500037394464,1.0
5,251.00000374019146,1.0
6,253.60000377893448,1.0
7,253.55000377818942,1.0
8,251.00000374019146,1.0
9,251.05000374093652,1.0
10,253.50000377744436,1.0
11,251.00000374019146,1.0
12,251.05000374093652,1.0
13,251.00000374019146,1.0
14,251.00000374019146,1.0
15,251.00000374019146,1.0
16,251.05000374093652,1.0
17,253.50000377744436,1.0
18,250.9500037394464,1.0
19,251.00000374019146,1.0
20,253.50000377744436,1.0
21,251.00000374019146,1.0
22,251.05000374093652,1.0
23,250.9500037394464,1.0
24,251.05000374093652,1.0


==> data/sa/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sa/Track4_time.txt <==
253.55000377818942
251.05000374093652
253.50000377744436
253.50000377744436
250.9500037394464
251.00000374019146
253.60000377893448
253.55000377818942
251.00000374019146
251.05000374093652
253.50000377744436
251.00000374019146
251.05000374093652
251.00000374019146
251.00000374019146
251.00000374019146
251.05000374093652
253.50000377744436
250.9500037394464
251.00000374019146
253.50000377744436
251.00000374019146
251.05000374093652
250.9500037394464
251.05000374093652


==> data/sa/fwd.csv <==
fwd,rev
0.13,0
0.13,0
0.13,0
0.13,0
0.13,0
0.14,0
0.13,0
0.13,0
0.13,0
0.12,0
0.13,0
0.14,0
0.13,0
0.13,0
0.15,0
0.15,0
0.13,0
0.13,0
0.13,0
0.12,0
0.12,0
0.13,0
0.13,0
0.15,0
0.13,0
0.13,0
0.13,0
0.12,0
0.13,0
0.13,0
0.13,0
0.13,0
0.15,0
0.15,0
0.13,0
0.13,0
0.13,0
0.13,0
0.13,0
0.13,0
0.13,0
0.12,0
0.13,0
0.13,0
0.12,0
0.14,0
0.13,0
0.13,0
0.13,0
0.14,0


==> data/sag/Track1.csv <==
scenario_number,tavel-time,safety-score
0,120.90000180155039,1.0
1,120.80000180006027,1.0
2,121.65000181272626,1.0
3,120.40000179409981,1.0
4,120.6500017978251,1.0
5,121.10000180453062,1.0
6,121.40000180900097,1.0
7,0,0.68057
8,121.45000180974603,1.0
9,140.10000208765268,0.75
10,125.20000186562538,1.0
11,121.10000180453062,1.0
12,120.75000179931521,1.0
13,138.4000020623207,0.75
14,131.8500019647181,0.75
15,163.95000244304538,1.0
16,121.35000180825591,1.0
17,0,0.553295
18,126.30000188201666,1.0
19,125.60000187158585,1.0
20,121.05000180378556,1.0
21,125.25000186637044,1.0
22,0,0.52433
23,121.0000018030405,1.0
24,129.0000019222498,1.0
25,119.90000178664923,1.0
26,120.0500017888844,1.0
27,121.55000181123614,1.0
28,121.10000180453062,1.0
29,0,0.56828


==> data/sag/Track1_safe.txt <==
1.0
1.0
0.59489
1.0
1.0
1.0
1.0
1.0
1.0
0.75
0.75
1.0
0.75
1.0
1.0
0.75
1.0
0.75
0.75
0.75
1.0
1.0
1.0
0.75
0.50481
1.0
1.0
0.75
1.0
1.0


==> data/sag/Track1_time.txt <==
113.60000169277191
108.95000162348151
133.45000198855996
113.2500016875565
108.75000162050128
117.50000175088644
159.30000237375498
113.10000168532133
180.05000268295407
158.75000236555934
109.15000162646174
151.6500022597611
162.30000241845846
102.60000152885914
177.400002643466
129.0000019222498
202.05000301077962
245.05000365152955
158.50000236183405
113.15000168606639
158.85000236704946
108.95000162348151
204.30000304430723
160.65000239387155
113.35000168904662
247.20000368356705
112.9000016823411
110.10000164061785


==> data/sag/Track2.csv <==
scenario_number,tavel-time,safety-score
0,125.45000186935067,1.0
1,93.3500013910234,1.0
2,93.30000139027834,1.0
3,94.55000140890479,1.0
4,140.50000209361315,1.0
5,93.40000139176846,1.0
6,93.10000138729811,1.0
7,145.8000021725893,1.0
8,93.15000138804317,1.0
9,93.10000138729811,1.0
10,94.00000140070915,1.0
11,140.4500020928681,1.0
12,92.60000137984753,1.0
13,125.45000186935067,1.0
14,93.85000139847398,1.0
15,140.50000209361315,1.0
16,145.75000217184424,1.0
17,145.75000217184424,1.0
18,105.25000156834722,1.0
19,93.50000139325857,1.0
20,97.35000145062804,1.0
21,125.40000186860561,1.0
22,94.15000140294433,1.0
23,93.50000139325857,1.0
24,140.4500020928681,1.0
25,140.50000209361315,1.0
26,93.15000138804317,1.0
27,93.75000139698386,1.0
28,92.70000138133764,1.0
29,145.75000217184424,1.0


==> data/sag/Track2_failure.csv <==
scenario_number,tavel-time,safety-score
0,145.7000021710992,1.0
1,93.40000139176846,1.0
2,145.75000217184424,1.0
3,145.75000217184424,1.0
4,140.50000209361315,1.0
5,93.45000139251351,1.0
6,125.40000186860561,1.0
7,145.75000217184424,1.0
8,95.00000141561031,1.0
9,98.65000146999955,1.0
10,94.55000140890479,1.0
11,140.50000209361315,1.0
12,145.75000217184424,1.0
13,145.75000217184424,1.0
14,0,0.18178
15,145.7000021710992,1.0
16,145.7000021710992,1.0
17,107.55000160261989,1.0
18,93.80000139772892,1.0
19,145.75000217184424,1.0
20,140.50000209361315,1.0
21,93.25000138953328,1.0
22,94.15000140294433,1.0
23,140.50000209361315,1.0
24,140.50000209361315,1.0
25,93.15000138804317,1.0
26,145.75000217184424,1.0
27,99.05000147596002,1.0
28,145.7000021710992,1.0


==> data/sag/Track2_interfailure_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sag/Track2_interfailure_time.txt <==
185.80000276863575
87.1500012986362
188.600002810359
125.40000186860561
140.50000209361315
234.45000349357724
140.50000209361315
188.80000281333923
125.40000186860561
91.95000137016177
94.25000140443444
93.25000138953328
90.6000013500452
185.8500027693808
140.5500020943582
106.55000158771873
96.95000144466758
188.80000281333923
99.95000148937106
102.35000152513385
125.40000186860561
107.60000160336494
125.40000186860561
95.35000142082572
140.5500020943582
140.5500020943582
95.75000142678618
185.80000276863575
125.40000186860561
188.80000281333923


==> data/sag/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sag/Track2_safe_failure.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.18178
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sag/Track2_time.txt <==
101.85000151768327
109.30000162869692
112.05000166967511
111.10000165551901
101.30000150948763
107.70000160485506
107.40000160038471
115.80000172555447
102.70000153034925
106.15000158175826
111.05000165477395
110.4000016450882
108.00000160932541
108.45000161603093
111.25000165775418
108.2500016130507
107.25000159814954
112.95000168308616
111.3500016592443
107.90000160783529
101.35000151023269
103.30000153928995
106.00000157952309
111.15000165626407
104.45000155642629
112.45000167563558
102.45000152662396
112.3000016734004
101.60000151395798
113.15000168606639


==> data/sag/Track2_time_failure.txt <==
145.7000021710992
93.40000139176846
145.75000217184424
145.75000217184424
140.50000209361315
93.45000139251351
125.40000186860561
145.75000217184424
95.00000141561031
98.65000146999955
94.55000140890479
140.50000209361315
145.75000217184424
145.75000217184424
100.55000149831176
145.7000021710992
145.7000021710992
107.55000160261989
93.80000139772892
145.75000217184424
140.50000209361315
93.25000138953328
94.15000140294433
140.50000209361315
140.50000209361315
93.15000138804317
145.75000217184424
99.05000147596002
145.7000021710992


==> data/sag/Track3.csv <==
scenario_number,tavel-time,safety-score
0,316.3000047132373,1.0
1,314.4000046849251,0.75
2,375.1500055901706,0.75
3,375.10000558942556,0.5
4,355.4000052958727,1.0
5,308.5500045977533,1.0
6,327.5000048801303,0.75
7,314.9500046931207,1.0
8,327.8500048853457,0.75
9,374.9500055871904,1.0
10,358.250005338341,1.0
11,327.55000488087535,1.0
12,306.90000457316637,1.0
13,347.60000517964363,1.0
14,320.4500047750771,1.0
15,325.1000048443675,1.0
16,378.7500056438148,0.75
17,305.75000455603004,1.0
18,345.1500051431358,1.0
19,375.500005595386,1.0
20,327.0000048726797,1.0
21,327.55000488087535,1.0
22,320.15000477060676,1.0
23,326.95000487193465,1.0
24,0,0.44086
25,326.9000048711896,1.0
26,320.2000047713518,0.75
27,327.90000488609076,1.0
28,326.8000048696995,1.0
29,305.85000455752015,1.0


==> data/sag/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.75
1.0
0.75
0.5
1.0
1.0
0.75
1.0
0.55067
1.0
0.75
1.0
0.75
1.0
1.0
1.0
0.5
1.0
0.75
1.0
1.0
0.75
1.0


==> data/sag/Track3_time.txt <==
427.10000636428595
336.2000050097704
381.65000568702817
330.90000493079424
428.2500063814223
468.45000698044896
329.20000490546227
383.95000572130084
445.4000066369772
333.0000049620867
427.35000636801124
329.35000490769744
431.8000064343214
315.5500047020614
332.9500049613416
496.050007391721
432.45000644400716
428.65000638738275
427.9000063762069
337.80000503361225
513.1000076457858
500.30000745505095
426.3500063531101
488.8000072836876
429.00000639259815
427.55000637099147
335.7000050023198
559.3500083349645
428.50000638514757


==> data/sag/Track4.csv <==
scenario_number,tavel-time,safety-score
0,197.85000294819474,1.0
1,151.55000225827098,1.0
2,152.05000226572156,1.0
3,151.70000226050615,1.0
4,153.10000228136778,0.75
5,228.5500034056604,1.0
6,151.3000022545457,1.0
7,197.6500029452145,1.0
8,156.60000233352184,1.0
9,181.25000270083547,1.0
10,0,0.8716349999999999
11,151.20000225305557,1.0
12,151.55000225827098,0.75
13,152.20000226795673,1.0
14,151.10000225156546,0.75
15,198.30000295490026,1.0
16,177.95000265166163,0.75
17,152.75000227615237,1.0
18,0,0.827385
19,0,0.6216349999999999
20,284.50000423938036,1.0
21,151.60000225901604,1.0
22,202.40000301599503,0.75
23,177.00000263750553,0.75
24,152.05000226572156,1.0
25,155.1000023111701,1.0
26,152.90000227838755,1.0
27,151.55000225827098,1.0
28,213.90000318735838,0.75
29,201.0000029951334,1.0


==> data/sag/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/sag/Track4_time.txt <==
118.65000176802278
114.8000017106533
116.55000173673034
116.50000173598528
96.55000143870711
118.5000017657876
115.80000172555447
115.10000171512365
117.00000174343586
110.60000164806843
116.55000173673034
118.10000175982714
113.45000169053674
119.55000178143382
114.55000170692801
115.30000171810389
115.75000172480941
118.85000177100301
117.35000174865127
119.60000178217888
118.45000176504254
123.30000183731318
124.45000185444951
114.75000170990825
112.65000167861581
116.50000173598528
117.65000175312161
114.65000170841813
120.50000179558992
115.95000172778964


==> data/sag/fwd.csv <==
fwd,rev
0.13,0.13
0.13,0.14
0.13,0.12
0.13,0.14
0.13,0.15
0.14,0.16
0.13,0.14
0.13,0.17
0.13,0.13
0.12,0.14
0.13,0.15
0.14,0.13
0.13,0.13
0.13,0.16
0.15,0.18
0.15,0.13
0.13,0.14
0.13,0.13
0.13,0.14
0.12,0.14
0.12,0.16
0.13,0.15
0.13,0.17
0.15,0.13
0.13,0.14
0.13,0.16
0.13,0.15
0.12,0.15
0.13,0.14
0.13,0.22
0.13,0.14
0.13,0.14
0.15,0.14
0.15,0.14
0.13,0.18
0.13,0.13
0.13,0.19
0.13,0.12
0.13,0.16
0.13,0.15
0.13,0.22
0.12,0.13
0.13,0.16
0.13,0.15
0.12,0.14
0.14,0.14
0.13,0.14
0.13,0.14
0.13,0.13
0.14,0.14
,0.13
,0.14
,0.14
,0.14
,0.13
,0.13
,0.16
,0.17
,0.15
,0.14
,0.16
,0.14


==> failure_data/ap/Track1_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/ap/Track1_time.txt <==
256.40000382065773
251.05000374093652
256.25000381842256
256.4500038214028
253.4500037766993
253.4500037766993
253.4500037766993
251.05000374093652
256.25000381842256
256.3500038199127
253.65000377967954
256.25000381842256
251.05000374093652
251.05000374093652
256.25000381842256
256.25000381842256
251.05000374093652
251.05000374093652
253.4500037766993
256.25000381842256
253.4500037766993
253.65000377967954
256.25000381842256
253.4500037766993
256.3500038199127
256.3500038199127
253.4500037766993
256.4500038214028
253.4500037766993
251.05000374093652


==> failure_data/ap/Track2_safe.txt <==
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995


==> failure_data/ap/Track2_time.txt <==
0



==> failure_data/ap/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/ap/Track3_time.txt <==
607.0500090457499
609.2500090785325
607.15000904724
561.7500083707273
611.8500091172755
607.0500090457499
607.15000904724
607.0000090450048
607.0000090450048
604.5000090077519
608.7500090710819
606.6000090390444
607.5000090524554
610.0000090897083
607.0500090457499
604.5000090077519
608.7500090710819
606.6000090390444
607.5000090524554
607.0000090450048
608.7500090710819
607.0500090457499
611.8500091172755
607.5000090524554
607.5000090524554
604.5000090077519
606.6000090390444
607.0000090450048


==> failure_data/ap/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/ap/Track4_time.txt <==
185.7500027678907
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.8500027693808
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575


==> failure_data/dss/Track1_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.7864949999999999
0.75
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/dss/Track1_time.txt <==
157.10000234097242
157.65000234916806
162.6000024229288
165.55000246688724
158.95000236853957
157.10000234097242
158.35000235959888
158.5500023625791
157.3500023446977
117.10000174492598
158.05000235512853
158.70000236481428
157.40000234544277
157.80000235140324
157.30000234395266
158.8000023663044
206.75000308081508
212.30000316351652
157.8500023521483
157.90000235289335
158.00000235438347
157.65000234916806
116.85000174120069
168.65000251308084
273.65000407770276
166.60000248253345
162.80000242590904
157.20000234246254
164.30000244826078


==> failure_data/dss/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.86072
0.86072
1.0
1.0
1.0
1.0
1.0
1.0
0.859615
1.0
0.859615
0.864045
1.0
1.0
0.859615
1.0
1.0
1.0
1.0


==> failure_data/dss/Track2_time.txt <==
109.70000163465738
176.85000263527036
105.55000157281756
108.15000161156058
127.00000189244747
126.05000187829137
127.00000189244747
132.2000019699335
122.70000182837248
115.80000172555447
139.30000207573175
117.70000175386667
112.45000167563558
113.60000169277191
114.85000171139836
113.10000168532133
174.5500026009977
113.40000168979168
156.00000232458115
116.65000173822045
110.90000165253878
148.25000220909715
126.05000187829137
174.70000260323286


==> failure_data/dss/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
0.75
0.75
1.0
1.0
0.75
1.0
1.0
1.0
1.0


==> failure_data/dss/Track3_time.txt <==
473.45000705495477
468.7500069849193
565.6000084280968
492.45000733807683
576.7000085934997
511.25000761821866
531.6500079222023
587.2500087507069
511.6500076241791
497.5000074133277
466.90000695735216
441.6000065803528
492.5000073388219
438.40000653266907
457.60000681877136
586.500008739531
477.3500071130693
474.3500070683658
511.85000762715936
447.1500066630542
455.95000679418445
427.6500063724816
497.1500074081123
510.7500076107681
472.1000070348382
560.2500083483756
563.4000083953142
439.1000065430999
443.9500066153705
509.1500075869262


==> failure_data/dss/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.75
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/dss/Track4_time.txt <==
140.60000209510326
121.50000181049109
188.40000280737877
144.6000021547079
98.20000146329403
154.2500022985041
108.30000161379576
165.80000247061253
177.20000264048576
116.80000174045563
192.95000287517905
170.10000253468752
147.9500022046268
121.0000018030405
164.35000244900584
169.85000253096223
96.60000143945217
91.60000136494637
150.700002245605
84.45000125840306
100.95000150427222
148.05000220611691
152.75000227615237
148.6500022150576
110.90000165253878
191.4500028528273
114.40000170469284
198.20000295341015
167.8500025011599
154.2500022985041


==> failure_data/lbc/Track1_safe.txt <==
0.55114
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.548385
0.548385
0.411925
0.592285
0.592285
0.592285
0.59091
0.548385
0.55252
0.548385
0.548385
0.59091
0.548385
0.592285
0.548385
0.59091
0.59091
0.59091
0.59091
0.59091
0.592285



==> failure_data/lbc/Track1_time.txt <==
0


==> failure_data/lbc/Track2_safe.txt <==
0.58524
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.70389
0.677375
1.0
0.44350500000000004
1.0
1.0
1.0
1.0
1.0
0.48975
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/lbc/Track2_time.txt <==
91.8000013679266
91.90000136941671
90.6000013500452
92.85000138357282
101.4500015117228
106.40000158548355
90.20000134408474
97.15000144764781
91.60000136494637
94.35000140592456
90.70000135153532
91.60000136494637
95.2500014193356
93.65000139549375
92.85000138357282
90.00000134110451
90.70000135153532
91.75000136718154
90.15000134333968
95.95000142976642
90.65000135079026
96.25000143423676
90.05000134184957
97.85000145807862
97.0500014461577


==> failure_data/lbc/Track3_safe.txt <==
0.421865
0.171865
0.42221
0.42630500000000005
0.4205
0.40854999999999997
0.42221
0.421865
0.40582
0.421865
0.15923500000000002
0.25213
0.409235
0.407525
0.421865
0.40615999999999997
0.409235
0.421865
0.421865
0.50083
0.40854999999999997
1.0
0.409235
0.2706
0.406845
0.40582
0.75
0.409235
0.30408999999999997
0.305795


==> failure_data/lbc/Track3_time.txt <==
242.80000361800194
256.85000382736325


==> failure_data/lbc/Track4_safe.txt <==
1.0
1.0
0.75
0.43284500000000004
1.0
1.0
0.707245
0.43284500000000004
1.0
1.0
1.0
0.6869350000000001
1.0
1.0
0.43284500000000004
1.0
1.0
1.0
0.707245
1.0
0.43284500000000004
1.0
1.0
1.0
0.43284500000000004
1.0
0.43284500000000004
0.43284500000000004
1.0
1.0


==> failure_data/lbc/Track4_time.txt <==
145.1000021621585
105.60000157356262
130.3000019416213
143.95000214502215
105.30000156909227
104.10000155121088
103.15000153705478
106.80000159144402
94.45000140741467
99.15000147745013
121.65000181272626
104.35000155493617
124.85000186040998
147.85000220313668
84.70000126212835
118.80000177025795
118.85000177100301
105.45000157132745
97.55000145360827
89.70000133663416
84.95000126585364


==> failure_data/sa/Track1_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.75
1.0
1.0
1.0
1.0
0.75
0.75
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75


==> failure_data/sa/Track1_time.txt <==
163.35000243410468
162.30000241845846
252.95000376924872
162.30000241845846
162.30000241845846
163.35000243410468
163.25000243261456
163.25000243261456
163.30000243335962
162.2500024177134
166.5500024817884
163.25000243261456
183.30000273138285
162.30000241845846
163.25000243261456
162.2500024177134
252.95000376924872
166.50000248104334
180.40000268816948
163.30000243335962
166.40000247955322
163.30000243335962
162.30000241845846
163.25000243261456
162.30000241845846
163.30000243335962
162.30000241845846
163.25000243261456
163.35000243410468
166.50000248104334


==> failure_data/sa/Track2_safe.txt <==
0.859615
0.86183
0.86183
0.86072
0.86958
0.859615
0.86072
0.859615
0.86183
0.86183
0.86072
0.86958
0.859615
0.86072
0.859615
0.86183
0.86183
0.86072
0.86958
0.859615
0.86072
0.86183
0.86072
0.86958
0.859615
0.86072
0.86183
0.86072
0.86958
0.859615


==> failure_data/sa/Track2_time.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> failure_data/sa/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/sa/Track3_time.txt <==
514.100007660687
514.2500076629221
513.8500076569617
516.750007700175
516.6500076986849
519.4000077396631
516.5500076971948
513.9000076577067
514.2500076629221
519.1500077359378
517.2500077076256
514.3000076636672
514.150007661432
514.150007661432
516.5000076964498
516.750007700175
514.2500076629221
607.6500090546906
516.5500076971948
513.8000076562166
514.0000076591969
514.2000076621771
514.150007661432
516.6000076979399
567.9000084623694
606.4500090368092
513.8000076562166
513.9000076577067
514.100007660687
516.6000076979399


==> failure_data/sa/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.6869350000000001
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> failure_data/sa/Track4_time.txt <==
189.40000282227993
189.35000282153487
189.40000282227993
189.35000282153487
189.450002823025
109.45000163093209
189.3000028207898
185.80000276863575
189.40000282227993
189.35000282153487
110.55000164732337
189.35000282153487
189.450002823025
189.35000282153487
189.450002823025
189.40000282227993
185.80000276863575
165.80000247061253
189.3000028207898
189.3000028207898
164.60000245273113
189.3000028207898
189.35000282153487
189.40000282227993
189.3000028207898
189.40000282227993
189.40000282227993
176.15000262483954
185.8500027693808


==> failure_data/sag/Track1.csv <==
scenario_number,tavel-time,safety-score
0,268.05000399425626,0.75
1,0,0.62439
2,0,0.67684
3,160.7000023946166,1.0
4,0,0.38964
5,0,0.34365999999999997
6,115.15000171586871,1.0
7,0,0.6410199999999999
8,161.3000024035573,0.5
9,0,0.62439
10,112.00000166893005,1.0
11,268.3500039987266,0.75
12,0,0.625765
13,259.50000386685133,0.5
14,194.5500028990209,0.75
15,254.85000379756093,0.75
16,160.05000238493085,0.75
17,158.00000235438347,0.75
18,0,0.69587
19,268.1500039957464,0.5
20,0,0.625765
21,265.45000395551324,0.5
22,112.10000167042017,1.0
23,141.60000211000443,0.75
24,0,0.5159
25,93.90000139921904,0.75
26,164.80000245571136,0.75
27,116.05000172927976,1.0
28,156.25000232830644,1.0
29,201.6000030040741,0.5


==> failure_data/sag/Track1_safe.txt <==
0.75
0.62439
0.67684
1.0
0.38964
0.34365999999999997
1.0
0.6410199999999999
0.5
0.62439
1.0
0.75
0.625765
0.5
0.75
0.75
0.75
0.75
0.69587
0.5
0.625765
0.5
1.0
0.75
0.5159
0.75
0.75
1.0
1.0
0.5


==> failure_data/sag/Track1_time.txt <==
268.05000399425626
160.7000023946166
115.15000171586871
161.3000024035573
112.00000166893005
268.3500039987266
259.50000386685133
194.5500028990209
254.85000379756093
160.05000238493085
158.00000235438347
268.1500039957464
265.45000395551324
112.10000167042017
141.60000211000443
93.90000139921904
164.80000245571136
116.05000172927976
156.25000232830644
201.6000030040741


==> failure_data/sag/Track2.csv <==
scenario_number,tavel-time,safety-score
0,0,0.86072
1,98.3500014655292,1.0
2,0,0.86072
3,0,0.86072
4,101.80000151693821,1.0
5,100.40000149607658,1.0
6,0,0.86183
7,0,0.86072
8,0,0.86183
9,102.15000152215362,1.0
10,0,0.86072
11,0,0.86183
12,101.50000151246786,1.0
13,0,0.86072
14,0,0.86072
15,0,0.86072
16,0,0.86183
17,107.25000159814954,1.0
18,102.70000153034925,1.0
19,98.3500014655292,1.0
20,0,0.86183
21,103.75000154599547,1.0
22,99.60000148415565,1.0
23,100.80000150203705,1.0
24,0,0.86072
25,100.10000149160624,1.0
26,101.20000150799751,1.0
27,0,0.86183
28,153.300002284348,1.0
29,101.30000150948763,1.0


==> failure_data/sag/Track2_safe.txt <==
0.86072
1.0
0.86072
0.86072
1.0
1.0
0.86183
0.86072
0.86183
1.0
0.86072
0.86183
1.0
0.86072
0.86072
0.86072
0.86183
1.0
1.0
1.0
0.86183
1.0
1.0
1.0
0.86072
1.0
1.0
0.86183
1.0
1.0


==> failure_data/sag/Track2_time.txt <==
98.3500014655292
101.80000151693821
100.40000149607658
102.15000152215362
101.50000151246786
107.25000159814954
102.70000153034925
98.3500014655292
103.75000154599547
99.60000148415565
100.80000150203705
100.10000149160624
101.20000150799751
153.300002284348
101.30000150948763


==> failure_data/sag/Track3.csv <==
scenario_number,tavel-time,safety-score
0,498.5500074289739,0.75
1,383.20000571012497,1.0
2,433.0000064522028,1.0
3,440.4000065624714,0.75
4,426.4500063546002,1.0
5,450.3000067099929,1.0
6,434.4000064730644,0.75
7,438.30000653117895,0.75
8,386.8500057645142,1.0
9,426.5500063560903,0.75
10,459.65000684931874,0.5
11,397.9500059299171,0.75
12,428.850006390363,1.0
13,471.2500070221722,1.0
14,435.5000064894557,0.75
15,434.00000646710396,0.5
16,442.85000659897923,0.75
17,458.6500068344176,0.75
18,424.5000063255429,1.0
19,401.80000598728657,1.0
20,431.15000642463565,1.0
21,422.7500062994659,0.75


==> failure_data/sag/Track3_safe.txt <==
0.75
1.0
1.0
0.75
1.0
1.0
0.75
0.75
1.0
0.75
0.5
0.75
1.0
1.0
0.75
0.5
0.75
0.75
1.0
1.0
1.0
0.75
1.0


==> failure_data/sag/Track3_time.txt <==
498.5500074289739
383.20000571012497
433.0000064522028
440.4000065624714
426.4500063546002
450.3000067099929
434.4000064730644
438.30000653117895
386.8500057645142
426.5500063560903
459.65000684931874
397.9500059299171
428.850006390363
471.2500070221722
435.5000064894557
434.00000646710396
442.85000659897923
458.6500068344176
424.5000063255429
401.80000598728657
431.15000642463565
422.7500062994659


==> failure_data/sag/Track4.csv <==
scenario_number,tavel-time,safety-score
0,168.55000251159072,1.0
1,130.050001937896,0.75
2,193.35000288113952,1.0
3,198.7500029616058,0.75
4,148.10000220686197,1.0
5,157.80000235140324,1.0
6,196.55000292882323,1.0
7,154.55000230297446,1.0
8,187.60000279545784,1.0
9,148.2000022083521,1.0
10,164.10000244528055,1.0
11,176.90000263601542,1.0
12,145.00000216066837,1.0
13,200.3000029847026,1.0
14,149.7500022314489,1.0
15,162.30000241845846,1.0
16,185.80000276863575,1.0
17,153.40000228583813,1.0
18,155.8000023216009,1.0
19,128.80000191926956,1.0
20,155.40000231564045,0.75
21,146.35000218078494,1.0
22,139.75000208243728,1.0
23,164.0500024445355,1.0
24,185.8500027693808,1.0
25,167.00000248849392,1.0
26,202.40000301599503,0.75
27,195.60000291466713,0.75
28,150.00000223517418,1.0
29,151.7500022612512,1.0


==> failure_data/sag/Track4_safe.txt <==
1.0
0.75
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
0.75
0.75
1.0
1.0


==> failure_data/sag/Track4_time.txt <==
168.55000251159072
130.050001937896
193.35000288113952
198.7500029616058
148.10000220686197
157.80000235140324
196.55000292882323
154.55000230297446
187.60000279545784
148.2000022083521
164.10000244528055
176.90000263601542
145.00000216066837
200.3000029847026
149.7500022314489
162.30000241845846
185.80000276863575
153.40000228583813
155.8000023216009
128.80000191926956
155.40000231564045
146.35000218078494
139.75000208243728
164.0500024445355
185.8500027693808
167.00000248849392
202.40000301599503
195.60000291466713
150.00000223517418
151.7500022612512


==> intermittent_failure_data/ap/Track1_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/ap/Track1_time.txt <==
256.40000382065773
251.05000374093652
256.25000381842256
256.4500038214028
253.4500037766993
253.4500037766993
253.4500037766993
251.05000374093652
256.25000381842256
256.3500038199127
253.65000377967954
256.25000381842256
251.05000374093652
251.05000374093652
256.25000381842256
256.25000381842256
251.05000374093652
251.05000374093652
253.4500037766993
256.25000381842256
253.4500037766993
253.65000377967954
256.25000381842256
253.4500037766993
256.3500038199127
256.3500038199127
253.4500037766993
256.4500038214028
253.4500037766993
251.05000374093652


==> intermittent_failure_data/ap/Track2_safe.txt <==
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995
0.581995


==> intermittent_failure_data/ap/Track2_time.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> intermittent_failure_data/ap/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/ap/Track3_time.txt <==
607.0500090457499
609.2500090785325
607.15000904724
561.7500083707273
611.8500091172755
607.0500090457499
607.15000904724
607.0000090450048
607.0000090450048
604.5000090077519
608.7500090710819
606.6000090390444
607.5000090524554
610.0000090897083
607.0500090457499
604.5000090077519
608.7500090710819
606.6000090390444
607.5000090524554
607.0000090450048
608.7500090710819
607.0500090457499
611.8500091172755
607.5000090524554
607.5000090524554
604.5000090077519
606.6000090390444
607.0000090450048


==> intermittent_failure_data/ap/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/ap/Track4_time.txt <==
185.7500027678907
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.8500027693808
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575
185.80000276863575


==> intermittent_failure_data/dss/Track1_safe.txt <==
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
0.5
0.5
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/dss/Track1_time.txt <==
207.40000309050083
151.6500022597611
160.75000239536166
156.0500023253262
203.05000302568078
196.9500029347837
153.75000229105353
158.40000236034393
207.40000309050083
160.0000023841858
156.25000232830644
154.20000229775906
124.95000186190009
267.25000398233533
147.85000220313668
147.85000220313668
188.30000280588865
237.15000353381038
265.6000039577484
152.40000227093697
252.40000376105309
156.20000232756138
155.00000230967999
159.0500023700297
212.700003169477
149.1500022225082
248.15000369772315
160.40000239014626
208.65000310912728
208.45000310614705


==> intermittent_failure_data/dss/Track2_safe.txt <==
1.0
0.859615
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.859615
0.86072
1.0
1.0


==> intermittent_failure_data/dss/Track2_time.txt <==
160.90000239759684
111.20000165700912
111.3500016592443
111.3500016592443
131.6000019609928
112.35000167414546
111.90000166743994
130.900001950562
112.45000167563558
137.55000204965472
112.40000167489052
112.65000167861581
112.25000167265534
112.20000167191029
112.50000167638063
112.80000168085098
112.50000167638063
112.60000167787075
112.25000167265534
113.55000169202685
112.80000168085098
124.05000184848905
124.75000185891986
129.50000192970037
132.85000197961926
129.75000193342566
129.80000193417072


==> intermittent_failure_data/dss/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.75
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/dss/Track3_time.txt <==
513.8500076569617
565.2000084221363
470.9000070169568
466.10000694543123
466.1500069461763
516.3000076934695
466.1500069461763
513.8500076569617
607.100009046495
513.7500076554716
469.0000069886446
431.60000643134117
433.6000064611435
458.4000068306923
425.05000633373857
466.45000695064664
523.7000078037381
511.4500076211989
576.7500085942447
450.0500067062676
440.4000065624714
509.25000758841634
536.0000079870224
466.70000695437193
559.2000083327293
457.15000681206584
509.60000759363174
443.8500066138804
573.500008545816
499.1500074379146


==> intermittent_failure_data/dss/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/dss/Track4_time.txt <==
109.00000162422657
104.25000155344605
118.90000177174807
125.80000187456608
123.150001835078
128.7500019185245
126.15000187978148
158.95000236853957
122.00000181794167
139.8500020839274
173.100002579391
96.35000143572688
135.45000201836228
127.95000190660357
94.15000140294433
119.85000178590417
130.900001950562
84.50000125914812
91.35000136122108
129.3500019274652
111.55000166222453
132.90000198036432
118.40000176429749
139.45000207796693
125.45000186935067
152.05000226572156
94.00000140070915
206.90000308305025
131.90000196546316
89.15000132843852


==> intermittent_failure_data/lbc/Track1_safe.txt <==
0.55114
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.59091
0.548385
0.548385
0.411925
0.592285
0.592285
0.592285
0.59091
0.411925
0.55252
0.411925
0.6216349999999999
0.59091
0.548385
0.592285
0.548385
0.59091
0.59091
0.59091
0.592285
0.59091
0.592285


==> intermittent_failure_data/lbc/Track1_time.txt <==
0

==> intermittent_failure_data/lbc/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.70389
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/lbc/Track2_time.txt <==
96.90000144392252
129.40000192821026
93.3500013910234
91.85000136867166
96.450001437217
96.8000014424324
116.20000173151493
98.65000146999955
103.2500015385449
101.55000151321292
92.35000137612224
117.00000174343586
106.85000159218907
94.9000014141202
93.45000139251351
98.55000146850944
95.2500014193356
94.60000140964985
93.30000139027834
98.45000146701932
96.50000143796206
99.35000148043036
95.40000142157078
97.90000145882368
109.45000163093209
96.55000143870711
96.05000143125653
91.70000136643648
99.3000014796853
101.25000150874257


==> intermittent_failure_data/lbc/Track3_safe.txt <==
0.75
0.75
0.75
0.75
1.0
0.19929
0.301355
0.75
1.0
0.75
0.5830500000000001
0.75
1.0
0.75
1.0
0.75
0.305115
0.75
1.0
1.0
1.0
1.0
0.75
0.75
1.0
1.0
1.0
1.0
0.30033
0.5


==> intermittent_failure_data/lbc/Track3_time.txt <==
297.2000044286251
294.30000438541174
301.6500044949353
297.3500044308603
246.15000366792083
294.65000439062715
259.25000386312604
292.75000436231494
299.15000445768237
246.50000367313623
264.50000394135714
246.40000367164612
290.9000043347478
295.4500044025481
248.30000369995832
281.3500041924417
244.85000364854932
241.25000359490514
304.2500045336783
299.9500044696033
260.7000038847327
257.80000384151936
256.7000038251281
259.5500038675964
283.350004222244
257.0500038303435
265.9500039629638


==> intermittent_failure_data/lbc/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/lbc/Track4_time.txt <==
89.40000133216381
102.50000152736902
88.20000131428242
83.85000124946237
96.00000143051147
94.05000140145421
94.40000140666962
89.75000133737922
93.9500013999641
98.50000146776438
84.30000125616789
86.05000128224492
84.45000125840306
95.35000142082572
84.90000126510859
88.45000131800771
85.10000126808882
93.3500013910234
83.95000125095248
90.15000134333968
92.50000137835741
98.65000146999955
129.25000192597508
88.30000131577253
98.40000146627426
102.20000152289867
96.95000144466758
83.75000124797225
95.15000141784549


==> intermittent_failure_data/sa/Track1_safe.txt <==
1.0
1.0
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9453199999999999
0.75
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.9336


==> intermittent_failure_data/sa/Track1_time.txt <==
255.10000380128622
164.60000245273113
252.1500037573278
185.55000276491046
163.85000244155526
250.15000372752547
164.1500024460256
252.10000375658274
255.0000037997961
163.8000024408102
164.90000245720148
285.050004247576
181.00000269711018
252.10000375658274
164.85000245645642
255.10000380128622
164.60000245273113
164.80000245571136
165.7000024691224
204.90000305324793
165.65000246837735
164.7500024549663
164.85000245645642
252.10000375658274
164.80000245571136
252.7500037662685
255.50000380724669
165.7000024691224
164.80000245571136
285.050004247576


==> intermittent_failure_data/sa/Track2_safe.txt <==
0.859615
0.86183
0.86183
0.86072
0.86958
0.859615
0.86072
0.859615
0.86183
0.86072
0.86958
0.859615
0.86072
0.86183
0.86072
0.86958
0.859615
0.86072
0.86958
0.859615
0.86072
0.86183
0.86072
0.86958
0.859615
0.86072
0.86183
0.86072
0.86958
0.859615


==> intermittent_failure_data/sa/Track2_time.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> intermittent_failure_data/sa/Track3_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/sa/Track3_time.txt <==
514.2500076629221
513.9000076577067
513.8000076562166
513.8000076562166
516.6000076979399
516.2000076919794
514.2500076629221
513.8500076569617
513.8500076569617
516.70000769943
514.0000076591969
514.0500076599419
516.5500076971948
516.6500076986849
516.4500076957047
516.2000076919794
516.6000076979399
513.6000076532364
567.2500084526837
514.2000076621771
514.2500076629221
516.5000076964498
513.8500076569617
513.9000076577067
514.2000076621771
514.100007660687
514.2000076621771
514.2500076629221
513.9000076577067
513.9000076577067


==> intermittent_failure_data/sa/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.6869350000000001
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.707245
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.6869350000000001
1.0


==> intermittent_failure_data/sa/Track4_time.txt <==
189.35000282153487
189.35000282153487
189.35000282153487
189.35000282153487
189.40000282227993
102.75000153109431
189.40000282227993
185.80000276863575
189.35000282153487
189.40000282227993
125.40000186860561
189.3000028207898
189.40000282227993
185.80000276863575
188.90000281482935
189.35000282153487
189.40000282227993
189.3000028207898
189.40000282227993
185.80000276863575
188.90000281482935
189.35000282153487
189.40000282227993
125.40000186860561
189.3000028207898
189.40000282227993
188.90000281482935


==> intermittent_failure_data/sag/Track1_safe.txt <==
1.0
0.75
1.0
1.0
0.75
1.0
1.0
1.0
1.0
0.5145200000000001
1.0
0.450005
0.75
1.0
1.0
0.75
0.75
0.5
1.0
0.75
1.0
0.75
1.0
0.75
0.75
0.75
0.75
1.0
1.0
0.75


==> intermittent_failure_data/sag/Track1_time.txt <==
112.10000167042017
92.20000137388706
152.70000227540731
107.10000159591436
119.60000178217888
109.15000162646174
107.10000159591436
151.95000226423144
153.70000229030848
107.00000159442425
96.55000143870711
107.20000159740448
107.35000159963965
152.10000226646662
182.35000271722674
154.05000229552388
110.05000163987279
91.50000136345625
107.75000160560012
151.3000022545457
109.2000016272068
89.80000133812428
157.80000235140324
86.40000128746033
291.20000433921814
107.0500015951693
96.85000144317746
151.95000226423144


==> intermittent_failure_data/sag/Track2_safe.txt <==
1.0
1.0
1.0
1.0
1.0
0.86183
1.0
0.86072
0.86183
1.0
0.86183
0.86072
1.0
1.0
1.0
0.86183
1.0
1.0
1.0
1.0
1.0
0.86183
1.0
0.86072
1.0
0.86183
0.86072
0.859615
1.0
1.0


==> intermittent_failure_data/sag/Track2_time.txt <==
106.45000158622861
99.70000148564577
99.40000148117542
99.65000148490071
99.70000148564577
100.45000149682164
95.90000142902136
99.5500014834106
100.25000149384141
99.25000147894025
106.00000157952309
104.75000156089664
103.40000154078007
99.80000148713589
99.05000147596002
101.1000015065074
100.8500015027821
127.85000190511346
101.05000150576234


==> intermittent_failure_data/sag/Track3_safe.txt <==
0.75
1.0
1.0
1.0
1.0
0.75
1.0
0.75
1.0
0.75
1.0
1.0
1.0
0.75
1.0
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.75
1.0


==> intermittent_failure_data/sag/Track3_time.txt <==
468.1500069759786
331.60000494122505
334.4000049829483
331.4500049389899
326.7500048689544
427.150006365031
322.20000480115414
426.00000634789467
424.35000632330775
319.9500047676265
428.65000638738275
317.1500047259033
381.65000568702817
309.1000046059489
335.90000500530005
424.45000632479787
469.80000700056553
393.550005864352
423.2000063061714
332.400004953146
340.90000507980585
513.9000076577067
514.4000076651573
387.15000576898456
561.9500083737075
385.00000573694706
419.2000063061714
428.45000638738275
513.9000076577067
510.4000076651573


==> intermittent_failure_data/sag/Track4_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> intermittent_failure_data/sag/Track4_time.txt <==
148.45000221207738
113.75000169500709
118.10000175982714
113.60000169277191
117.75000175461173
129.50000192970037
124.75000185891986
132.60000197589397
126.60000188648701
113.95000169798732
128.45000191405416
120.10000178962946
121.0000018030405
122.8000018298626
116.65000173822045
98.65000146999955
160.6000023931265
139.45000207796693
134.05000199750066
121.90000181645155
125.70000187307596
141.25000210478902
127.8000019043684
117.70000175386667
132.05000196769834
134.40000200271606
129.9500019364059
116.25000173225999
143.45000213757157
137.25000204518437


==> obsoleted/sensitivity-safe-failure/0.2510.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.2510.5_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.2510.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.2510_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.2511_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.510.25_safe.txt <==
0.675765
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.510.5_safe.txt <==
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.510.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.510_safe.txt <==
0.43178
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.511_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.7510.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.7510.5_safe.txt <==
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.7510.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.7510_safe.txt <==
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/0.7511_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/010.25_safe.txt <==
0.43178
1.0
1.0
1.0
1.0
1.0
1.0
0.5378149999999999
1.0
1.0


==> obsoleted/sensitivity-safe-failure/010.5_safe.txt <==
0.43178
1.0
1.0
1.0
1.0
1.0
1.0
0.5378149999999999
1.0
1.0


==> obsoleted/sensitivity-safe-failure/010.75_safe.txt <==
0.43178
1.0
1.0
1.0
1.0
1.0
1.0
0.5378149999999999
1.0
1.0


==> obsoleted/sensitivity-safe-failure/010_safe.txt <==
0.43178
1.0
1.0
1.0
1.0
1.0
1.0
0.5378149999999999
1.0
1.0


==> obsoleted/sensitivity-safe-failure/011_safe.txt <==
0.43178
1.0
1.0
1.0
1.0
1.0
1.0
0.5378149999999999
1.0
1.0


==> obsoleted/sensitivity-safe-failure/110.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/110.5_safe.txt <==
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/110.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/110_safe.txt <==
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe-failure/111_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.2510.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.2510.5_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.2510.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.2510_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.2511_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.510.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.510.5_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.510.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.510_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.511_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.7510.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.7510.5_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.7510.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.7510_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/0.7511_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/010.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/010.5_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/010.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/010_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/011_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/110.25_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/110.75_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/110_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-safe/111_safe.txt <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> obsoleted/sensitivity-time-failure/0.2510.25_time.txt <==
185.80000276863575
89.40000133216381
185.80000276863575
185.80000276863575
140.5500020943582
92.20000137388706
106.30000158399343
188.75000281259418
98.05000146105886
99.80000148713589


==> obsoleted/sensitivity-time-failure/0.2510.5_time.txt <==
185.80000276863575
89.75000133737922
185.7500027678907
185.80000276863575
140.5500020943582
90.10000134259462
125.45000186935067
188.75000281259418
97.30000144988298
102.45000152662396


==> obsoleted/sensitivity-time-failure/0.2510.75_time.txt <==
185.80000276863575
89.75000133737922
185.8500027693808
185.7500027678907
140.50000209361315
89.95000134035945
106.30000158399343
188.80000281333923
98.05000146105886
97.30000144988298


==> obsoleted/sensitivity-time-failure/0.2510_time.txt <==
153.75000229105353
89.6500013358891
123.85000184550881
138.00000205636024
140.5500020943582
90.90000135451555
107.65000160411
189.50000282377005
97.50000145286322
98.85000147297978


==> obsoleted/sensitivity-time-failure/0.2511_time.txt <==
153.60000228881836
88.95000132545829
185.80000276863575
185.8500027693808
140.5500020943582
91.65000136569142
112.50000167638063
188.80000281333923
97.95000145956874
99.85000148788095


==> obsoleted/sensitivity-time-failure/0.510.25_time.txt <==
89.10000132769346
185.80000276863575
185.8500027693808
137.3500020466745
185.8500027693808
140.50000209361315
91.40000136196613
140.5500020943582
103.2500015385449


==> obsoleted/sensitivity-time-failure/0.510.5_time.txt <==
234.45000349357724
88.25000131502748
185.7500027678907
185.8500027693808
140.5500020943582
91.15000135824084
109.50000163167715
188.80000281333923
97.60000145435333
99.45000148192048


==> obsoleted/sensitivity-time-failure/0.510.75_time.txt <==
152.70000227540731
89.45000133290887
185.80000276863575
185.80000276863575
140.50000209361315
91.40000136196613
108.40000161528587
188.80000281333923
97.50000145286322
97.60000145435333


==> obsoleted/sensitivity-time-failure/0.510_time.txt <==
123.25000183656812
137.7000020518899
140.5500020943582
91.65000136569142
107.55000160261989
189.85000282898545
97.35000145062804
100.5000014975667


==> obsoleted/sensitivity-time-failure/0.511_time.txt <==
185.80000276863575
89.40000133216381
185.80000276863575
185.80000276863575
140.50000209361315
91.55000136420131
108.30000161379576
188.80000281333923
97.90000145882368
97.15000144764781


==> obsoleted/sensitivity-time-failure/0.7510.25_time.txt <==
140.5500020943582
89.60000133514404
89.60000133514404
89.6500013358891
140.4500020928681
91.95000137016177
89.25000132992864
188.80000281333923
88.25000131502748
91.45000136271119


==> obsoleted/sensitivity-time-failure/0.7510.5_time.txt <==
169.10000251978636
89.10000132769346
185.80000276863575
185.8500027693808
140.50000209361315
91.90000136941671
107.50000160187483
188.80000281333923
98.20000146329403
98.9500014744699


==> obsoleted/sensitivity-time-failure/0.7510.75_time.txt <==
153.40000228583813
89.40000133216381
185.80000276863575
138.50000206381083
140.5500020943582
91.65000136569142
106.45000158622861
188.80000281333923
97.85000145807862
98.9500014744699


==> obsoleted/sensitivity-time-failure/0.7510_time.txt <==
147.7000022009015
89.3000013306737
124.1000018492341
138.70000206679106
140.5500020943582
91.85000136867166
105.85000157728791
189.50000282377005
98.3500014655292
97.7500014565885


==> obsoleted/sensitivity-time-failure/0.7511_time.txt <==
153.40000228583813
89.40000133216381
185.80000276863575
138.50000206381083
140.5500020943582
91.65000136569142
106.45000158622861
188.80000281333923
97.85000145807862
98.9500014744699


==> obsoleted/sensitivity-time-failure/010.25_time.txt <==
81.25000122115016
81.45000121369958
82.20000122487545
82.25000122562051
86.65000129118562
81.25000121071935
81.25000121071935
82.5000012293458


==> obsoleted/sensitivity-time-failure/010.5_time.txt <==
81.50000121444464
81.20000120997429
81.5500012151897
82.35000122711062
86.30000128597021
80.80000120401382
81.60000121593475
83.55000124499202


==> obsoleted/sensitivity-time-failure/010.75_time.txt <==
81.10000120848417
118.75000176951289
111.90000166743994
91.30000136047602
87.7500013075769
108.30000161379576
99.85000148788095
111.90000166743994

==> obsoleted/sensitivity-time-failure/010_time.txt <==
80.65000120177865
119.60000178217888
136.1500020287931
91.15000135824084
88.00000131130219
108.80000162124634
98.65000146999955
110.10000164061785

==> obsoleted/sensitivity-time-failure/011_time.txt <==
81.20000120997429
81.70000121742487
81.75000121816993
81.60000121593475
86.30000128597021
81.20000120997429
82.15000122413039
82.75000123307109


==> obsoleted/sensitivity-time-failure/110.25_time.txt <==
153.8000022917986
89.15000132843852
150.00000223517418
136.5000020340085
140.50000209361315
91.65000136569142
106.60000158846378
188.80000281333923
97.65000145509839
102.35000152513385


==> obsoleted/sensitivity-time-failure/110.5_time.txt <==
99.900001488626
87.65000130608678
87.30000130087137
87.60000130534172
140.50000209361315
91.85000136867166
89.20000132918358
188.75000281259418
87.70000130683184
88.700001321733


==> obsoleted/sensitivity-time-failure/110.75_time.txt <==
153.60000228881836
89.50000133365393
185.80000276863575
136.05000202730298
140.50000209361315
91.35000136122108
106.90000159293413
188.80000281333923
98.20000146329403
96.55000143870711


==> obsoleted/sensitivity-time-failure/110_time.txt <==
132.40000197291374
89.0500013269484
87.60000130534172
87.65000130608678
140.50000209361315
91.85000136867166
86.85000129416585
186.40000277757645
88.60000132024288
90.20000134408474


==> obsoleted/sensitivity-time-failure/111_time.txt <==
153.300002284348
89.70000133663416
185.80000276863575
136.8500020392239
140.5500020943582
92.65000138059258
107.95000160858035
188.80000281333923
98.10000146180391
96.55000143870711


==> obsoleted/sensitivity-time/0.2510.25_time.txt <==
125.45000186935067
88.90000132471323
87.65000130608678
89.35000133141875
140.50000209361315
89.50000133365393
88.80000132322311
188.8500028140843
87.95000131055713
90.2500013448298


==> obsoleted/sensitivity-time/0.2510.5_time.txt <==
140.50000209361315
90.70000135153532
87.35000130161643
89.6500013358891
140.5500020943582
90.15000134333968
89.0500013269484
188.8500028140843
88.20000131428242
90.80000135302544


==> obsoleted/sensitivity-time/0.2510.75_time.txt <==
140.50000209361315
89.25000132992864
87.55000130459666
89.40000133216381
140.50000209361315
90.95000135526061
89.35000133141875
188.8500028140843
88.30000131577253
89.3000013306737


==> obsoleted/sensitivity-time/0.2510_time.txt <==
132.60000197589397
89.80000133812428
87.5000013038516
87.70000130683184
140.50000209361315
92.25000137463212
89.00000132620335
186.00000277161598
87.7500013075769
89.15000132843852


==> obsoleted/sensitivity-time/0.2511_time.txt <==
140.50000209361315
89.60000133514404
89.50000133365393
87.65000130608678
140.50000209361315
91.55000136420131
88.65000132098794
188.80000281333923
87.65000130608678
92.10000137239695


==> obsoleted/sensitivity-time/0.510.25_time.txt <==
140.50000209361315
89.40000133216381
88.65000132098794
88.40000131726265
140.50000209361315
91.90000136941671
88.90000132471323
188.80000281333923
87.7500013075769
88.95000132545829


==> obsoleted/sensitivity-time/0.510.5_time.txt <==
140.50000209361315
89.40000133216381
88.65000132098794
88.40000131726265
140.50000209361315
91.90000136941671
88.90000132471323
188.80000281333923
87.7500013075769
88.95000132545829


==> obsoleted/sensitivity-time/0.510.75_time.txt <==
140.5500020943582
89.75000133737922
87.55000130459666
87.55000130459666
140.5500020943582
91.55000136420131
88.60000132024288
188.80000281333923
88.40000131726265
89.40000133216381


==> obsoleted/sensitivity-time/0.510_time.txt <==
130.95000195130706
89.55000133439898
88.700001321733
89.25000132992864
140.50000209361315
89.6500013358891
89.20000132918358
186.40000277757645
88.00000131130219
91.35000136122108


==> obsoleted/sensitivity-time/0.511_time.txt <==
140.50000209361315
89.95000134035945
88.60000132024288
89.50000133365393
140.5500020943582
91.75000136718154
89.3000013306737
188.80000281333923
88.15000131353736
92.20000137388706


==> obsoleted/sensitivity-time/0.7510.25_time.txt <==
140.5500020943582
89.60000133514404
89.60000133514404
89.6500013358891
140.4500020928681
91.95000137016177
89.25000132992864
188.80000281333923
88.25000131502748
91.45000136271119


==> obsoleted/sensitivity-time/0.7510.5_time.txt <==
140.50000209361315
89.15000132843852
88.60000132024288
89.40000133216381
140.50000209361315
91.95000137016177
89.10000132769346
188.80000281333923
88.65000132098794
89.10000132769346


==> obsoleted/sensitivity-time/0.7510.75_time.txt <==
140.50000209361315
89.25000132992864
88.75000132247806
89.20000132918358
140.50000209361315
91.70000136643648
88.90000132471323
188.80000281333923
88.50000131875277
89.40000133216381


==> obsoleted/sensitivity-time/0.7510_time.txt <==
134.20000199973583
87.5000013038516
89.20000132918358
87.70000130683184
140.50000209361315
89.35000133141875
87.35000130161643
186.15000277385116
87.95000131055713
90.30000134557486


==> obsoleted/sensitivity-time/0.7511_time.txt <==
140.50000209361315
89.15000132843852
88.60000132024288
89.40000133216381
140.50000209361315
91.95000137016177
89.10000132769346
188.80000281333923
88.65000132098794
89.10000132769346


==> obsoleted/sensitivity-time/010.25_time.txt <==
81.35000121220946
81.95000122115016
81.45000121369958
82.20000122487545
82.25000122562051
86.65000129118562
81.25000121071935
83.65000124648213
81.25000121071935
82.5000012293458


==> obsoleted/sensitivity-time/010.5_time.txt <==
81.45000121369958
81.40000121444464
81.20000120997429
81.5500012151897
81.35000122711062
86.30000128597021
80.80000120401382
82.75000123307109
81.60000121593475
83.55000124499202


==> obsoleted/sensitivity-time/010.75_time.txt <==
81.25000121071935
81.20000120997429
81.45000121369958
82.10000122338533
80.80000120401382
86.70000129193068
81.05000120773911
83.70000124722719
81.70000121742487
84.6500012613833


==> obsoleted/sensitivity-time/010_time.txt <==
81.20000120997429
81.20000120997429
81.10000120848417
81.80000121891499
81.50000121444464
85.15000126883388
81.00000120699406
83.20000123977661
81.50000121444464
82.05000122264028


==> obsoleted/sensitivity-time/011_time.txt <==
82.10000122338533
81.20000120997429
81.70000121742487
81.75000121816993
81.60000121593475
86.30000128597021
81.20000120997429
82.35000122711062
82.15000122413039
82.75000123307109


==> obsoleted/sensitivity-time/110.25_time.txt <==
99.900001488626
87.65000130608678
87.30000130087137
87.60000130534172
140.50000209361315
91.85000136867166
89.20000132918358
188.75000281259418
87.70000130683184
88.700001321733


==> obsoleted/sensitivity-time/110.5_time.txt <==
140.50000209361315
88.90000132471323
88.700001321733
87.35000130161643
140.50000209361315
92.00000137090683
89.25000132992864
186.55000277981162
88.60000132024288
90.65000135079026


==> obsoleted/sensitivity-time/110.75_time.txt <==
140.50000209361315
87.60000130534172
87.55000130459666
89.50000133365393
140.50000209361315
92.10000137239695
88.80000132322311
188.80000281333923
87.65000130608678
90.95000135526061


==> obsoleted/sensitivity-time/110_time.txt <==
132.40000197291374
89.0500013269484
87.60000130534172
87.65000130608678
140.50000209361315
91.85000136867166
86.85000129416585
186.40000277757645
88.60000132024288
90.20000134408474


==> obsoleted/sensitivity-time/111_time.txt <==
140.4500020928681
89.50000133365393
89.45000133290887
89.50000133365393
140.5500020943582
91.85000136867166
89.10000132769346
188.80000281333923
87.7500013075769
91.15000135824084


==> sensitivity_data/sensitivity.csv <==
parameter,performance,safety,switch,Color
0.5_0,157.900002352893,1,3.8,blue
0.25_0.25,150.293752239551,1,2.35,blue
0_0,141.730002111942,0.95,1.87,blue
0.75_0,147.250002194196,1,5.174,blue
1_1,142.650002125651,1,3.0348,blue
0.25_1,151.470002257079,1,2.20696,blue
0.75_0.5,149.150002222508,1,2.841392,blue
1_0.75,150.770002246648,0.9,3.1682784,blue
0_0.5,156.600002333522,1,2.0560928,blue
1_0.25,130.780001948774,0.95,3.41121856,blue
0.75_0.75,133.830001994222,1,3.282243712,blue
0_0.25,106.283334917078,0.8508175,2.42741457066667,blue
0.25_0,143.390002136678,0.95,3.48548291413333,blue
0.25_0.5,150.533335576455,1,2.24758048568889,blue
0.75_1,143.400002136827,0.95,3.24951609713778,blue
0.75_0.25,151.880002263188,1,3.64990321942756,blue
0_1,141.730002111942,0.95,2.12998064388551,blue
0.5_0.25,142.670002125949,0.9,2.8259961287771,blue
0.5_1,145.850002173334,1,3.36519922575542,blue
0.25_0.75,149.516668894639,1,2.0608665376259,blue
1_0.5,144.540002153814,1,3.01217330752518,blue
0.5_0.5,112.487501676194,0.891099,3.0030433268813,blue
1_0,130.880001950264,0.95,4.40060866537626,blue
0.5_0.75,150.940002249181,1,3.28012173307525,blue
0_0.75,156.070002325624,1,1.85602434661505,blue

